Scaling Laws For Deep Learning Based Image Reconstruction

Deep neural networks trained end-to-end to map a measurement of a (noisy) image to a clean image perform excellent for a variety of linear inverse problems. Current methods are only trained on a few hundreds or thousands of images as opposed to the millions of examples deep networks are trained on in other domains. In this work, we study whether major performance gains are expected from scaling up the training set size. We consider image denoising, accelerated magnetic resonance imaging, and super-resolution and empirically determine the reconstruction quality as a function of training set size, while simultaneously scaling the network size. For all three tasks we find that an initially steep power-law scaling slows significantly already at moderate training set sizes. Interpolating those scaling laws suggests that even training on millions of images would not significantly improve performance. To understand the expected behavior, we analytically characterize the performance of a linear estimator learned with early stopped gradient descent. The result formalizes the intuition that once the error induced by learning the signal model is small relative to the error floor, more training examples do not improve performance.

==> csvfiles/Den128_INtest_SLN_alphas_betas.txt <==
30.623649386818077 0.005033630466880545 31.651865466594597 0.0014105842708478367 

==> csvfiles/Den128_INtest_SLN_alphas_betas_rounded.txt <==
30.62 0.005 31.65 0.0014 

==> csvfiles/Den128_INtest_SLN_dots.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y,300000x,300000y
0.000000000000000000e+00,1.000000000000000000e+02,3.104525489120233672e+01,3.000000000000000000e+02,3.148596936675051694e+01,6.000000000000000000e+02,3.163470190289741524e+01,1.000000000000000000e+03,3.174133365620770419e+01,3.000000000000000000e+03,3.188148860871667978e+01,6.000000000000000000e+03,3.199987420812340133e+01,1.000000000000000000e+04,3.205956971576689085e+01,3.000000000000000000e+04,3.211756710652323221e+01,6.000000000000000000e+04,3.215749602759626669e+01,1.000000000000000000e+05,3.216948791741183555e+01,3.000000000000000000e+05,3.221412912625761038e+01
1.000000000000000000e+00,1.000000000000000000e+02,3.099082812116477825e+01,3.000000000000000000e+02,3.144354103790448107e+01,6.000000000000000000e+02,3.162849694943224677e+01,1.000000000000000000e+03,3.174050748727055193e+01,3.000000000000000000e+03,3.187589874701080817e+01,6.000000000000000000e+03,3.199742157605998116e+01,1.000000000000000000e+04,3.205069976267071041e+01,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
2.000000000000000000e+00,1.000000000000000000e+02,3.092119237329410808e+01,3.000000000000000000e+02,3.139218477763686721e+01,6.000000000000000000e+02,3.162563583012011748e+01,1.000000000000000000e+03,3.173543840743862177e+01,3.000000000000000000e+03,3.186304669570925441e+01,6.000000000000000000e+03,3.199238285028436835e+01,1.000000000000000000e+04,3.204880543471222154e+01,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan


==> csvfiles/Den128_INtest_SLN_dots_bestseed.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y,300000x,300000y
0.000000000000000000e+00,1.000000000000000000e+02,3.104525489120233672e+01,3.000000000000000000e+02,3.148596936675051694e+01,6.000000000000000000e+02,3.163470190289741524e+01,1.000000000000000000e+03,3.174133365620770419e+01,3.000000000000000000e+03,3.188148860871667978e+01,6.000000000000000000e+03,3.199987420812340133e+01,1.000000000000000000e+04,3.205956971576689085e+01,3.000000000000000000e+04,3.211756710652323221e+01,6.000000000000000000e+04,3.215749602759626669e+01,1.000000000000000000e+05,3.216948791741183555e+01,3.000000000000000000e+05,3.221412912625761038e+01


==> csvfiles/Den128_INtest_SLN_line.txt <==
N,PSNR
1.000000000000000000e+02,3.104525489120233672e+01
3.000000000000000000e+02,3.148596936675051694e+01
6.000000000000000000e+02,3.163470190289741524e+01
1.000000000000000000e+03,3.174133365620770419e+01
3.000000000000000000e+03,3.188148860871667978e+01
6.000000000000000000e+03,3.199987420812340133e+01
1.000000000000000000e+04,3.205956971576689085e+01
3.000000000000000000e+04,3.211756710652323221e+01
6.000000000000000000e+04,3.215749602759626669e+01
1.000000000000000000e+05,3.216948791741183555e+01
3.000000000000000000e+05,3.221412912625761038e+01


==> csvfiles/Den128_INtest_SLN_line_extended.txt <==
N,PSNR
3.000000000000000000e+05,3.221412912625761038e+01
2.900000000000000000e+05,3.221275063864785437e+01
2.800000000000000000e+05,3.221132383542169464e+01
2.700000000000000000e+05,3.220984520389210104e+01
2.600000000000000000e+05,3.220831083370703851e+01
2.500000000000000000e+05,3.220671635445471992e+01
2.400000000000000000e+05,3.220505686052904792e+01
2.300000000000000000e+05,3.220332682000026381e+01
2.200000000000000000e+05,3.220151996322228882e+01
2.100000000000000000e+05,3.219962914551676647e+01
2.000000000000000000e+05,3.219764617633917680e+01
1.900000000000000000e+05,3.219556160460241756e+01
1.800000000000000000e+05,3.219336444592110524e+01
1.700000000000000000e+05,3.219104183183587509e+01
1.600000000000000000e+05,3.218857855260174716e+01
1.500000000000000000e+05,3.218595645226497481e+01
1.400000000000000000e+05,3.218315361477939263e+01
1.300000000000000000e+05,3.218014324806735971e+01
1.200000000000000000e+05,3.217689212063216075e+01
1.100000000000000000e+05,3.217335831649779720e+01
1.000000000000000000e+05,3.216948791741183555e+01
9.800000000000000000e+04,3.216901356372035536e+01
9.600000000000000000e+04,3.216852943606672000e+01
9.400000000000000000e+04,3.216803512302436729e+01
9.200000000000000000e+04,3.216753018662573993e+01
9.000000000000000000e+04,3.216701416002907621e+01
8.800000000000000000e+04,3.216648654492293247e+01
8.600000000000000000e+04,3.216594680863232725e+01
8.400000000000000000e+04,3.216539438088446445e+01
8.200000000000000000e+04,3.216482865018467407e+01
8.000000000000000000e+04,3.216424895974495968e+01
7.800000000000000000e+04,3.216365460289697609e+01
7.600000000000000000e+04,3.216304481790933067e+01
7.400000000000000000e+04,3.216241878211359051e+01
7.200000000000000000e+04,3.216177560522562828e+01
7.000000000000000000e+04,3.216111432172598938e+01
6.800000000000000000e+04,3.216043388213573451e+01
6.600000000000000000e+04,3.215973314298989294e+01
6.400000000000000000e+04,3.215901085526783021e+01
6.200000000000000000e+04,3.215826565098670642e+01
6.000000000000000000e+04,3.215749602759626669e+01
5.850000000000000000e+04,3.215603671568990052e+01
5.700000000000000000e+04,3.215453956419604964e+01
5.550000000000000000e+04,3.215300255651050065e+01
5.400000000000000000e+04,3.215142351034393897e+01
5.250000000000000000e+04,3.214980005905619009e+01
5.100000000000000000e+04,3.214812963028526838e+01
4.950000000000000000e+04,3.214640942138657209e+01
4.800000000000000000e+04,3.214463637109336247e+01
4.650000000000000000e+04,3.214280712667847695e+01
4.500000000000000000e+04,3.214091800573217483e+01
4.350000000000000000e+04,3.213896495146065746e+01
4.200000000000000000e+04,3.213694348014091418e+01
4.050000000000000000e+04,3.213484861901972778e+01
3.900000000000000000e+04,3.213267483249249779e+01
3.750000000000000000e+04,3.213041593380285832e+01
3.600000000000000000e+04,3.212806497871518019e+01
3.450000000000000000e+04,3.212561413655457443e+01
3.300000000000000000e+04,3.212305453257492616e+01
3.150000000000000000e+04,3.212037605364721315e+01
3.000000000000000000e+04,3.211756710652323221e+01
2.900000000000000000e+04,3.211577582484211035e+01
2.800000000000000000e+04,3.211392178371594497e+01
2.700000000000000000e+04,3.211200042125452825e+01
2.600000000000000000e+04,3.211000665919392105e+01
2.500000000000000000e+04,3.210793482188420001e+01
2.400000000000000000e+04,3.210577853873763843e+01
2.300000000000000000e+04,3.210353062591160977e+01
2.200000000000000000e+04,3.210118294168485420e+01
2.100000000000000000e+04,3.209872620817996136e+01
2.000000000000000000e+04,3.209614978957312559e+01
1.900000000000000000e+04,3.209344141338886658e+01
1.800000000000000000e+04,3.209058681639950805e+01
1.700000000000000000e+04,3.208756928924520935e+01
1.600000000000000000e+04,3.208436908289020550e+01
1.500000000000000000e+04,3.208096262333954485e+01
1.400000000000000000e+04,3.207732145511710087e+01
1.300000000000000000e+04,3.207341079267369821e+01
1.200000000000000000e+04,3.206918749101841115e+01
1.100000000000000000e+04,3.206459713158074010e+01
1.000000000000000000e+04,3.205956971576689085e+01
9.800000000000000000e+03,3.205720669690470004e+01
9.600000000000000000e+03,3.205479513218190846e+01
9.400000000000000000e+03,3.205233298114745821e+01
9.200000000000000000e+03,3.204981807185385634e+01
9.000000000000000000e+03,3.204724808930581048e+01
8.800000000000000000e+03,3.204462056261162672e+01
8.600000000000000000e+03,3.204193285065861829e+01
8.400000000000000000e+03,3.203918212610402350e+01
8.200000000000000000e+03,3.203636535743812885e+01
8.000000000000000000e+03,3.203347928883403739e+01
7.800000000000000000e+03,3.203052041744802381e+01
7.600000000000000000e+03,3.202748496777307707e+01
7.400000000000000000e+03,3.202436886257470405e+01
7.200000000000000000e+03,3.202116768984674877e+01
7.000000000000000000e+03,3.201787666511518893e+01
6.800000000000000000e+03,3.201449058828081462e+01
6.600000000000000000e+03,3.201100379402278406e+01
6.400000000000000000e+03,3.200741009457473041e+01
6.200000000000000000e+03,3.200370271342047346e+01
6.000000000000000000e+03,3.199987420812340133e+01
5.850000000000000000e+03,3.199554234513162143e+01
5.700000000000000000e+03,3.199109856318137091e+01
5.550000000000000000e+03,3.198653690860979992e+01
5.400000000000000000e+03,3.198185093920194788e+01
5.250000000000000000e+03,3.197703366920298507e+01
5.100000000000000000e+03,3.197207750636734147e+01
4.950000000000000000e+03,3.196697417961894772e+01
4.800000000000000000e+03,3.196171465559023872e+01
4.650000000000000000e+03,3.195628904192242459e+01
4.500000000000000000e+03,3.195068647472381329e+01
4.350000000000000000e+03,3.194489498696514218e+01
4.200000000000000000e+03,3.193890135380016915e+01
4.050000000000000000e+03,3.193269090977835134e+01
3.900000000000000000e+03,3.192624733158706007e+01
3.750000000000000000e+03,3.191955237821431268e+01
3.600000000000000000e+03,3.191258557810549945e+01
3.450000000000000000e+03,3.190532384978161318e+01
3.300000000000000000e+03,3.189774103817503459e+01
3.150000000000000000e+03,3.188980734315973109e+01
3.000000000000000000e+03,3.188148860871667978e+01
2.900000000000000000e+03,3.187715439413173613e+01
2.800000000000000000e+03,3.187266869176439599e+01
2.700000000000000000e+03,3.186802050369453454e+01
2.600000000000000000e+03,3.186319758815162828e+01
2.500000000000000000e+03,3.185818626449543345e+01
2.400000000000000000e+03,3.185297117840160652e+01
2.300000000000000000e+03,3.184753501709007395e+01
2.200000000000000000e+03,3.184185816127046564e+01
2.100000000000000000e+03,3.183591825613810045e+01
2.000000000000000000e+03,3.182968967771704527e+01
1.900000000000000000e+03,3.182314286233105705e+01
1.800000000000000000e+03,3.181624345477986893e+01
1.700000000000000000e+03,3.180895121300923378e+01
1.600000000000000000e+03,3.180121858063387563e+01
1.500000000000000000e+03,3.179298879857766380e+01
1.400000000000000000e+03,3.178419336482895119e+01
1.300000000000000000e+03,3.177474855204852133e+01
1.200000000000000000e+03,3.176455052978480254e+01
1.100000000000000000e+03,3.175346836127300065e+01
1.000000000000000000e+03,3.174133365620770419e+01
9.800000000000000000e+02,3.173710964505011489e+01
9.600000000000000000e+02,3.173279911438972789e+01
9.400000000000000000e+02,3.172839843315486164e+01
9.200000000000000000e+02,3.172390373650701889e+01
9.000000000000000000e+02,3.171931090532127229e+01
8.800000000000000000e+02,3.171461554336379862e+01
8.600000000000000000e+02,3.170981295184908788e+01
8.400000000000000000e+02,3.170489810100728434e+01
8.200000000000000000e+02,3.169986559822975636e+01
8.000000000000000000e+02,3.169470965228637738e+01
7.800000000000000000e+02,3.168942403301831234e+01
7.600000000000000000e+02,3.168400202580181002e+01
7.400000000000000000e+02,3.167843637994693395e+01
7.200000000000000000e+02,3.167271925003516486e+01
7.000000000000000000e+02,3.166684212900318940e+01
6.800000000000000000e+02,3.166079577153859859e+01
6.600000000000000000e+02,3.165457010605352650e+01
6.400000000000000000e+02,3.164815413312896908e+01
6.200000000000000000e+02,3.164153580785452036e+01
6.000000000000000000e+02,3.163470190289741524e+01
5.850000000000000000e+02,3.162925697436977401e+01
5.700000000000000000e+02,3.162367157743085500e+01
5.550000000000000000e+02,3.161793824527711649e+01
5.400000000000000000e+02,3.161204889869495815e+01
5.250000000000000000e+02,3.160599477715899752e+01
5.100000000000000000e+02,3.159976635995511174e+01
4.950000000000000000e+02,3.159335327554317630e+01
4.800000000000000000e+02,3.158674419698979818e+01
4.650000000000000000e+02,3.157992672081964258e+01
4.500000000000000000e+02,3.157288722602563524e+01
4.350000000000000000e+02,3.156561070920502132e+01
4.200000000000000000e+02,3.155808059079829064e+01
4.050000000000000000e+02,3.155027848612947494e+01
3.900000000000000000e+02,3.154218393328253356e+01
3.750000000000000000e+02,3.153377406766207613e+01
3.600000000000000000e+02,3.152502323018688557e+01
3.450000000000000000e+02,3.151590249217686690e+01
3.300000000000000000e+02,3.150637907472415833e+01
3.150000000000000000e+02,3.149641563310714787e+01
3.000000000000000000e+02,3.148596936675051694e+01
2.900000000000000000e+02,3.147227647070883094e+01
2.800000000000000000e+02,3.145810929723636562e+01
2.700000000000000000e+02,3.144343357167547381e+01
2.600000000000000000e+02,3.142821115499398132e+01
2.500000000000000000e+02,3.141239943934160550e+01
2.400000000000000000e+02,3.139595062050489460e+01
2.300000000000000000e+02,3.137881081587661924e+01
2.200000000000000000e+02,3.136091898680054157e+01
2.100000000000000000e+02,3.134220561077041722e+01
2.000000000000000000e+02,3.132259103035921655e+01
1.900000000000000000e+02,3.130198337952167975e+01
1.800000000000000000e+02,3.128027595033840313e+01
1.700000000000000000e+02,3.125734380851534411e+01
1.600000000000000000e+02,3.123303938464444940e+01
1.500000000000000000e+02,3.120718664493409022e+01
1.400000000000000000e+02,3.117957325373937394e+01
1.300000000000000000e+02,3.114993983529744170e+01
1.200000000000000000e+02,3.111796494167611726e+01
1.100000000000000000e+02,3.108324348467554543e+01
1.000000000000000000e+02,3.104525489120233672e+01


==> csvfiles/Den128_INtest_SLP_dots.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,3.058291266653075624e+01,3.088243014753424021e+01,3.080342979198510989e+01,3.096137268498829798e+01,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,3.054947214756411356e+01,3.079646611371654785e+01,3.078872848007393870e+01,3.095991326223151674e+01,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,3.018449244953052357e+01,3.026738893309649825e+01,3.065644883742610105e+01,3.093395906027916809e+01,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.091517486538103654e+01,3.120049160959739254e+01,3.132922494989331241e+01,3.141584704616721879e+01,3.152124161886892395e+01,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.076709778685463448e+01,3.113439848585125702e+01,3.132369190288074634e+01,3.138869395333950862e+01,3.148941172184941806e+01,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.074365868060153417e+01,3.111819420397742419e+01,3.129845781422884698e+01,3.138389615461442617e+01,3.137567849271210463e+01,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.100874927161250483e+01,3.141401232633414864e+01,3.155221492754348134e+01,3.163798595542244740e+01,3.177814427054496704e+01,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.087122214359137473e+01,3.140612995251831308e+01,3.152985807723396050e+01,3.161084624614746019e+01,3.175427312949347325e+01,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.077786591747140221e+01,3.127608413371590856e+01,3.146774534298359427e+01,3.147613558813501555e+01,3.173826668399813045e+01,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,3.170534170500951632e+01,3.186410803059337482e+01,3.193348339671851832e+01,3.197735730922671848e+01,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,3.168726883294258556e+01,3.183098105722931592e+01,3.193038609710817965e+01,3.196987160423591590e+01,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,3.167777851056926153e+01,3.182894758720448181e+01,3.189754905715521716e+01,3.196367325900254741e+01,nan,nan,nan,nan
1.674201900000000000e+07,3.100241018173694840e+01,3.145886466082321320e+01,3.163470190289741524e+01,3.174133365620770419e+01,nan,3.198749746759060741e+01,3.204997865622344477e+01,nan,nan,nan,nan
1.674201900000000000e+07,3.075076239717018467e+01,3.145028530044492854e+01,3.162849694943224677e+01,3.174050748727055193e+01,nan,3.198186741400094135e+01,3.203497227269163261e+01,nan,nan,nan,nan
1.674201900000000000e+07,3.070709717514202097e+01,3.053259769353620356e+01,3.162563583012011748e+01,3.173543840743862177e+01,nan,3.197864661175380974e+01,3.203038231761675547e+01,nan,nan,nan,nan
2.976102700000000000e+07,nan,3.146921598492624383e+01,3.163849690577345797e+01,nan,3.188089558860407280e+01,3.198938865924590402e+01,nan,3.211756710652323221e+01,nan,nan,nan
2.976102700000000000e+07,nan,3.142845095151295709e+01,3.163195770754045455e+01,nan,3.186795711979422308e+01,3.197903670399419340e+01,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,3.142355717859245345e+01,3.163188176659995676e+01,nan,3.186543966132965622e+01,3.197567674464612253e+01,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,3.205447311969042090e+01,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,3.205123834723508480e+01,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,3.204100952674920677e+01,nan,nan,nan,nan


==> csvfiles/Den128_INtest_SLP_dots_best.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.104525489120233672e+01,3.148596936675051694e+01,3.163956464496693499e+01,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.099082812116477825e+01,3.144354103790448107e+01,3.162111236925885649e+01,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.092119237329410808e+01,3.139218477763686721e+01,3.160078964686821124e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,3.188148860871667978e+01,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,3.187589874701080817e+01,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,3.186304669570925441e+01,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,3.174430687342976043e+01,nan,nan,3.205956971576689085e+01,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,3.173896019669648538e+01,nan,nan,3.205069976267071041e+01,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,3.171935558523965781e+01,nan,nan,3.204880543471222154e+01,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,3.199987420812340133e+01,nan,3.212017407689948101e+01,3.215749602759626669e+01,3.216948791741183555e+01,3.221412912625761038e+01
4.649920300000000000e+07,nan,nan,nan,nan,nan,3.199742157605998116e+01,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,3.199238285028436835e+01,nan,nan,nan,nan,nan


==> csvfiles/Den128_INtest_SLP_dots_best_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.104525489120233672e+01,3.148596936675051694e+01,3.163956464496693499e+01,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,3.188148860871667978e+01,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,3.174430687342976043e+01,nan,nan,3.205956971576689085e+01,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,3.199987420812340133e+01,nan,3.212017407689948101e+01,3.215749602759626669e+01,3.216948791741183555e+01,3.221412912625761038e+01
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/Den128_INtest_SLP_dots_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,3.058291266653075624e+01,3.088243014753424021e+01,3.080342979198510989e+01,3.096137268498829798e+01,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.091517486538103654e+01,3.120049160959739254e+01,3.132922494989331241e+01,3.141584704616721879e+01,3.152124161886892395e+01,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.100874927161250483e+01,3.141401232633414864e+01,3.155221492754348134e+01,3.163798595542244740e+01,3.177814427054496704e+01,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,3.170534170500951632e+01,3.186410803059337482e+01,3.193348339671851832e+01,3.197735730922671848e+01,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.100241018173694840e+01,3.145886466082321320e+01,3.163470190289741524e+01,3.174133365620770419e+01,nan,3.198749746759060741e+01,3.204997865622344477e+01,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,3.146921598492624383e+01,3.163849690577345797e+01,nan,3.188089558860407280e+01,3.198938865924590402e+01,nan,3.211756710652323221e+01,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,3.205447311969042090e+01,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/Den128_INtest_SLP_lines.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,3.058291266653075624e+01,3.088243014753424021e+01,3.080342979198510989e+01,3.096137268498829798e+01,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.091517486538103654e+01,3.120049160959739254e+01,3.132922494989331241e+01,3.141584704616721879e+01,3.152124161886892395e+01,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.100874927161250483e+01,3.141401232633414864e+01,3.155221492754348134e+01,3.163798595542244740e+01,3.177814427054496704e+01,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.104525489120233672e+01,3.148596936675051694e+01,3.163956464496693499e+01,3.170534170500951632e+01,3.186410803059337482e+01,3.193348339671851832e+01,3.197735730922671848e+01,nan,nan,nan,nan
1.674201900000000000e+07,3.100241018173694840e+01,3.145886466082321320e+01,3.163470190289741524e+01,3.174133365620770419e+01,3.188148860871667978e+01,3.198749746759060741e+01,3.204997865622344477e+01,nan,nan,nan,nan
2.976102700000000000e+07,nan,3.146921598492624383e+01,3.163849690577345797e+01,3.174430687342976043e+01,3.188089558860407280e+01,3.198938865924590402e+01,3.205956971576689085e+01,3.211756710652323221e+01,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,3.199987420812340133e+01,3.205447311969042090e+01,3.212017407689948101e+01,3.215749602759626669e+01,3.216948791741183555e+01,3.221412912625761038e+01


==> csvfiles/DenLV15_INtest_SLN_alphas_betas.txt <==
33.36051628531068 0.004037523675437749 33.78289442348706 0.0026299198680730385 

==> csvfiles/DenLV15_INtest_SLN_alphas_betas_rounded.txt <==
33.36 0.004 33.78 0.0026 

==> csvfiles/DenLV15_INtest_SLN_dots.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y
0.000000000000000000e+00,1.000000000000000000e+02,3.373831403435040954e+01,3.000000000000000000e+02,3.414015123911804750e+01,6.000000000000000000e+02,3.422234186540954681e+01,1.000000000000000000e+03,3.431089413156369972e+01,3.000000000000000000e+03,3.446492033259854537e+01,6.000000000000000000e+03,3.454645809403243106e+01,1.000000000000000000e+04,3.461072526960237639e+01,3.000000000000000000e+04,3.471236234890968575e+01,6.000000000000000000e+04,3.477435160117215673e+01,1.000000000000000000e+05,3.482117454677916868e+01
1.000000000000000000e+00,1.000000000000000000e+02,3.368707074096252541e+01,3.000000000000000000e+02,3.411850834405100841e+01,6.000000000000000000e+02,3.418614364896195212e+01,1.000000000000000000e+03,3.429795197936919493e+01,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan
2.000000000000000000e+00,1.000000000000000000e+02,3.366931707706424959e+01,3.000000000000000000e+02,3.410745628090356973e+01,6.000000000000000000e+02,3.418338838176661199e+01,1.000000000000000000e+03,3.428235335055604338e+01,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan
3.000000000000000000e+00,1.000000000000000000e+02,3.362738452327057104e+01,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan
4.000000000000000000e+00,1.000000000000000000e+02,3.362224160430024966e+01,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan
5.000000000000000000e+00,1.000000000000000000e+02,3.358972135526281022e+01,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan
6.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan
7.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan
8.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan
9.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan


==> csvfiles/DenLV15_INtest_SLN_dots_bestseed.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y
0.000000000000000000e+00,1.000000000000000000e+02,3.373831403435040954e+01,3.000000000000000000e+02,3.414015123911804750e+01,6.000000000000000000e+02,3.422234186540954681e+01,1.000000000000000000e+03,3.431089413156369972e+01,3.000000000000000000e+03,3.446492033259854537e+01,6.000000000000000000e+03,3.454645809403243106e+01,1.000000000000000000e+04,3.461072526960237639e+01,3.000000000000000000e+04,3.471236234890968575e+01,6.000000000000000000e+04,3.477435160117215673e+01,1.000000000000000000e+05,3.482117454677916868e+01


==> csvfiles/DenLV15_INtest_SLN_line.txt <==
N,PSNR
1.000000000000000000e+02,3.373831403435040954e+01
3.000000000000000000e+02,3.414015123911804750e+01
6.000000000000000000e+02,3.422234186540954681e+01
1.000000000000000000e+03,3.431089413156369972e+01
3.000000000000000000e+03,3.446492033259854537e+01
6.000000000000000000e+03,3.454645809403243106e+01
1.000000000000000000e+04,3.461072526960237639e+01
3.000000000000000000e+04,3.471236234890968575e+01
6.000000000000000000e+04,3.477435160117215673e+01
1.000000000000000000e+05,3.482117454677916868e+01


==> csvfiles/DenLV15_INtest_SLN_line_extended.txt <==
N,PSNR
1.000000000000000000e+05,3.482117454677916868e+01
9.800000000000000000e+04,3.481932154332565688e+01
9.600000000000000000e+04,3.481743043261354842e+01
9.400000000000000000e+04,3.481549961211010213e+01
9.200000000000000000e+04,3.481352737597160996e+01
9.000000000000000000e+04,3.481151190596560951e+01
8.800000000000000000e+04,3.480945126137341106e+01
8.600000000000000000e+04,3.480734336773239335e+01
8.400000000000000000e+04,3.480518600425425291e+01
8.200000000000000000e+04,3.480297678972777220e+01
8.000000000000000000e+04,3.480071316668167469e+01
7.800000000000000000e+04,3.479839238354334441e+01
7.600000000000000000e+04,3.479601147448098430e+01
7.400000000000000000e+04,3.479356723655872230e+01
7.200000000000000000e+04,3.479105620376293473e+01
7.000000000000000000e+04,3.478847461737096580e+01
6.800000000000000000e+04,3.478581839202627179e+01
6.600000000000000000e+04,3.478308307675081323e+01
6.400000000000000000e+04,3.478026380996021771e+01
6.200000000000000000e+04,3.477735526733913218e+01
6.000000000000000000e+04,3.477435160117215673e+01
5.850000000000000000e+04,3.477208544276277280e+01
5.700000000000000000e+04,3.476976057004446119e+01
5.550000000000000000e+04,3.476737385518222112e+01
5.400000000000000000e+04,3.476492191342644844e+01
5.250000000000000000e+04,3.476240107417541481e+01
5.100000000000000000e+04,3.475980734784454285e+01
4.950000000000000000e+04,3.475713638779148340e+01
4.800000000000000000e+04,3.475438344638420318e+01
4.650000000000000000e+04,3.475154332409629632e+01
4.500000000000000000e+04,3.474861031025782410e+01
4.350000000000000000e+04,3.474557811376412531e+01
4.200000000000000000e+04,3.474243978162822089e+01
4.050000000000000000e+04,3.473918760272379558e+01
3.900000000000000000e+04,3.473581299336495221e+01
3.750000000000000000e+04,3.473230636044733899e+01
3.600000000000000000e+04,3.472865693665363551e+01
3.450000000000000000e+04,3.472485258058746638e+01
3.300000000000000000e+04,3.472087953247820735e+01
3.150000000000000000e+04,3.471672211305024547e+01
3.000000000000000000e+04,3.471236234890968575e+01
2.900000000000000000e+04,3.470922152034995634e+01
2.800000000000000000e+04,3.470597076436577311e+01
2.700000000000000000e+04,3.470260209473812552e+01
2.600000000000000000e+04,3.469910662159018244e+01
2.500000000000000000e+04,3.469547440965456531e+01
2.400000000000000000e+04,3.469169430761038342e+01
2.300000000000000000e+04,3.468775374110071397e+01
2.200000000000000000e+04,3.468363845973999560e+01
2.100000000000000000e+04,3.467933222526360026e+01
2.000000000000000000e+04,3.467481642358061578e+01
1.900000000000000000e+04,3.467006957729599748e+01
1.800000000000000000e+04,3.466506672639075504e+01
1.700000000000000000e+04,3.465977863180636831e+01
1.600000000000000000e+04,3.465417073745055632e+01
1.500000000000000000e+04,3.464820179696688740e+01
1.400000000000000000e+04,3.464182202630035334e+01
1.300000000000000000e+04,3.463497057085456277e+01
1.200000000000000000e+04,3.462757195741611582e+01
1.100000000000000000e+04,3.461953099956215851e+01
1.000000000000000000e+04,3.461072526960237639e+01
9.800000000000000000e+03,3.460818128970992547e+01
9.600000000000000000e+03,3.460558504575696759e+01
9.400000000000000000e+03,3.460293434099991572e+01
9.200000000000000000e+03,3.460022683712595892e+01
9.000000000000000000e+03,3.459746004181689472e+01
8.800000000000000000e+03,3.459463129491626887e+01
8.600000000000000000e+03,3.459173775300742903e+01
8.400000000000000000e+03,3.458877637217810275e+01
8.200000000000000000e+03,3.458574388870946592e+01
8.000000000000000000e+03,3.458263679738231389e+01
7.800000000000000000e+03,3.457945132703846269e+01
7.600000000000000000e+03,3.457618341296971920e+01
7.400000000000000000e+03,3.457282866562711376e+01
7.200000000000000000e+03,3.456938233504538260e+01
7.000000000000000000e+03,3.456583927025901914e+01
6.800000000000000000e+03,3.456219387283875477e+01
6.600000000000000000e+03,3.455844004349577858e+01
6.400000000000000000e+03,3.455457112047398027e+01
6.200000000000000000e+03,3.455057980816635421e+01
6.000000000000000000e+03,3.454645809403243106e+01
5.850000000000000000e+03,3.454347646433214436e+01
5.700000000000000000e+03,3.454041764855742258e+01
5.550000000000000000e+03,3.453727753660776756e+01
5.400000000000000000e+03,3.453405168088450949e+01
5.250000000000000000e+03,3.453073525828506973e+01
5.100000000000000000e+03,3.452732302669111419e+01
4.950000000000000000e+03,3.452380927496438545e+01
4.800000000000000000e+03,3.452018776525188315e+01
4.650000000000000000e+03,3.451645166613556626e+01
4.500000000000000000e+03,3.451259347482558582e+01
4.350000000000000000e+03,3.450860492616868669e+01
4.200000000000000000e+03,3.450447688569590809e+01
4.050000000000000000e+03,3.450019922322707799e+01
3.900000000000000000e+03,3.449576066262916640e+01
3.750000000000000000e+03,3.449114860211692957e+01
3.600000000000000000e+03,3.448634889787981450e+01
3.450000000000000000e+03,3.448134560166877094e+01
3.300000000000000000e+03,3.447612064006115418e+01
3.150000000000000000e+03,3.447065341911982728e+01
3.000000000000000000e+03,3.446492033259854537e+01
2.900000000000000000e+03,3.446015698830983354e+01
2.800000000000000000e+03,3.445522716880667957e+01
2.700000000000000000e+03,3.445011878850890952e+01
2.600000000000000000e+03,3.444481839500516429e+01
2.500000000000000000e+03,3.443931095475561932e+01
2.400000000000000000e+03,3.443357959506657551e+01
2.300000000000000000e+03,3.442760529117031609e+01
2.200000000000000000e+03,3.442136648376790475e+01
2.100000000000000000e+03,3.441483860762249947e+01
2.000000000000000000e+03,3.440799350515762711e+01
1.900000000000000000e+03,3.440079868965766963e+01
1.800000000000000000e+03,3.439321640925873425e+01
1.700000000000000000e+03,3.438520244337167497e+01
1.600000000000000000e+03,3.437670453413897320e+01
1.500000000000000000e+03,3.436766031147124068e+01
1.400000000000000000e+03,3.435799450179207071e+01
1.300000000000000000e+03,3.434761510155504283e+01
1.200000000000000000e+03,3.433640801751508320e+01
1.100000000000000000e+03,3.432422937162215248e+01
1.000000000000000000e+03,3.431089413156369972e+01
9.800000000000000000e+02,3.430738761883885246e+01
9.600000000000000000e+02,3.430380917133054908e+01
9.400000000000000000e+02,3.430015576769888241e+01
9.200000000000000000e+02,3.429642419198891190e+01
9.000000000000000000e+02,3.429261101654091703e+01
8.800000000000000000e+02,3.428871258298201496e+01
8.600000000000000000e+02,3.428472498103479893e+01
8.400000000000000000e+02,3.428064402483476414e+01
8.200000000000000000e+02,3.427646522639680171e+01
8.000000000000000000e+02,3.427218376580844250e+01
7.800000000000000000e+02,3.426779445765306775e+01
7.600000000000000000e+02,3.426329171307576615e+01
7.400000000000000000e+02,3.425866949679509332e+01
7.200000000000000000e+02,3.425392127823031529e+01
7.000000000000000000e+02,3.424903997575002279e+01
6.800000000000000000e+02,3.424401789284648601e+01
6.600000000000000000e+02,3.423884664479011519e+01
6.400000000000000000e+02,3.423351707400732380e+01
6.200000000000000000e+02,3.422801915203469036e+01
6.000000000000000000e+02,3.422234186540954681e+01
5.850000000000000000e+02,3.421933630198778786e+01
5.700000000000000000e+02,3.421625293765222153e+01
5.550000000000000000e+02,3.421308762969023576e+01
5.400000000000000000e+02,3.420983589522018065e+01
5.250000000000000000e+02,3.420649287288549800e+01
5.100000000000000000e+02,3.420305327899927050e+01
4.950000000000000000e+02,3.419951135714537571e+01
4.800000000000000000e+02,3.419586082002820859e+01
4.650000000000000000e+02,3.419209478209492659e+01
4.500000000000000000e+02,3.418820568111487290e+01
4.350000000000000000e+02,3.418418518647028748e+01
4.200000000000000000e+02,3.418002409136066433e+01
4.050000000000000000e+02,3.417571218541088029e+01
3.900000000000000000e+02,3.417123810324546440e+01
3.750000000000000000e+02,3.416658914337338615e+01
3.600000000000000000e+02,3.416175105011069491e+01
3.450000000000000000e+02,3.415670774910102381e+01
3.300000000000000000e+02,3.415144102405563586e+01
3.150000000000000000e+02,3.414593011830155689e+01
3.000000000000000000e+02,3.414015123911804750e+01
2.900000000000000000e+02,3.412767986155204625e+01
2.800000000000000000e+02,3.411477560189814540e+01
2.700000000000000000e+02,3.410140714353698144e+01
2.600000000000000000e+02,3.408753963642366358e+01
2.500000000000000000e+02,3.407313414410296559e+01
2.400000000000000000e+02,3.405814697805229230e+01
2.300000000000000000e+02,3.404252889061595511e+01
2.200000000000000000e+02,3.402622408885977734e+01
2.100000000000000000e+02,3.400916901941629078e+01
2.000000000000000000e+02,3.399129085734916345e+01
1.900000000000000000e+02,3.397250560803155395e+01
1.800000000000000000e+02,3.395271569660435773e+01
1.700000000000000000e+02,3.393180686940639390e+01
1.600000000000000000e+02,3.390964415725387227e+01
1.500000000000000000e+02,3.388606653743918429e+01
1.400000000000000000e+02,3.386087975589152421e+01
1.300000000000000000e+02,3.383384649139848221e+01
1.200000000000000000e+02,3.380467258498229199e+01
1.100000000000000000e+02,3.377298727873780138e+01
1.000000000000000000e+02,3.373831403435040954e+01


==> csvfiles/DenLV15_INtest_SLP_dots.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.371716450345201821e+01,3.399326802049834839e+01,3.400735267806796713e+01,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.366588388768467155e+01,3.397391510577304530e+01,3.399434799753453262e+01,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.364854880394233305e+01,3.393752549550232089e+01,3.385271288450169180e+01,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.364711540481736307e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.364376941797946330e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.348634655716409725e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,3.407256833706802013e+01,3.415834427705580367e+01,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,3.407058750111369960e+01,3.412875540534984964e+01,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,3.404886539863546346e+01,3.408559405153665978e+01,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.369400227272410575e+01,3.410698280148939432e+01,3.420983727273755903e+01,3.426712193236937054e+01,3.443333978060716305e+01,3.445921686252550131e+01,nan,nan,nan,nan
1.674201900000000000e+07,3.365453598268081237e+01,3.409625474179265581e+01,3.419470416337805574e+01,3.426582767959666853e+01,3.440803557176354133e+01,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.363845807591420112e+01,3.402699678189513577e+01,3.416595832602653360e+01,3.425527967756467973e+01,3.439622061647519047e+01,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.362813362928945082e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.362092537113593949e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.356457337272686914e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,3.366850502944294021e+01,3.410729587242702365e+01,nan,3.429368856793921339e+01,3.445269113937037986e+01,3.452144636985460124e+01,3.459309664527543760e+01,nan,nan,nan
2.976102700000000000e+07,3.365193354726019237e+01,3.407879452434324463e+01,nan,3.428956265592338326e+01,3.444334181754122426e+01,nan,nan,nan,nan,nan
2.976102700000000000e+07,3.363157360063554080e+01,3.406153322462021293e+01,nan,3.427962098824119153e+01,3.442996087773929759e+01,nan,nan,nan,nan,nan
2.976102700000000000e+07,3.360973704962042063e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,3.359822388591712894e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,3.353008351662607822e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,3.421274355730854921e+01,nan,nan,3.454645809403243106e+01,3.457914615289902116e+01,nan,nan,nan
4.649920300000000000e+07,nan,nan,3.420416822373001509e+01,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,3.419949975925519681e+01,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,3.430854127034769618e+01,3.446492033259854537e+01,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/DenLV15_INtest_SLP_dots_best.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.373831403435040954e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.368707074096252541e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.366931707706424959e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.362738452327057104e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.362224160430024966e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.358972135526281022e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,3.422234186540954681e+01,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,3.418614364896195212e+01,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,3.418338838176661199e+01,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,3.414015123911804750e+01,nan,3.431089413156369972e+01,3.448148921471917561e+01,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,3.411850834405100841e+01,nan,3.429795197936919493e+01,3.447147359543478728e+01,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,3.410745628090356973e+01,nan,3.428235335055604338e+01,3.445145729697686221e+01,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,3.454860480973585624e+01,3.461072526960237639e+01,3.471236234890968575e+01,3.477435160117215673e+01,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.482117454677916868e+01
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/DenLV15_INtest_SLP_dots_best_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.373831403435040954e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,3.422234186540954681e+01,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,3.414015123911804750e+01,nan,3.431089413156369972e+01,3.448148921471917561e+01,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,3.454860480973585624e+01,3.461072526960237639e+01,3.471236234890968575e+01,3.477435160117215673e+01,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.482117454677916868e+01
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/DenLV15_INtest_SLP_dots_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.371716450345201821e+01,3.399326802049834839e+01,3.400735267806796713e+01,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,3.407256833706802013e+01,3.415834427705580367e+01,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.369400227272410575e+01,3.410698280148939432e+01,3.420983727273755903e+01,3.426712193236937054e+01,3.443333978060716305e+01,3.445921686252550131e+01,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,3.366850502944294021e+01,3.410729587242702365e+01,nan,3.429368856793921339e+01,3.445269113937037986e+01,3.452144636985460124e+01,3.459309664527543760e+01,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,3.421274355730854921e+01,nan,nan,3.454645809403243106e+01,3.457914615289902116e+01,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,3.430854127034769618e+01,3.446492033259854537e+01,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/DenLV15_INtest_SLP_lines.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.371716450345201821e+01,3.399326802049834839e+01,3.400735267806796713e+01,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.373831403435040954e+01,3.407256833706802013e+01,3.415834427705580367e+01,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.369400227272410575e+01,3.410698280148939432e+01,3.420983727273755903e+01,3.426712193236937054e+01,3.443333978060716305e+01,3.445921686252550131e+01,nan,nan,nan,nan
2.976102700000000000e+07,3.366850502944294021e+01,3.410729587242702365e+01,3.422234186540954681e+01,3.429368856793921339e+01,3.445269113937037986e+01,3.452144636985460124e+01,3.459309664527543760e+01,nan,nan,nan
4.649920300000000000e+07,nan,3.414015123911804750e+01,3.421274355730854921e+01,3.431089413156369972e+01,3.448148921471917561e+01,3.454645809403243106e+01,3.457914615289902116e+01,nan,nan,nan
6.695654700000000000e+07,nan,nan,nan,3.430854127034769618e+01,3.446492033259854537e+01,3.454860480973585624e+01,3.461072526960237639e+01,3.471236234890968575e+01,3.477435160117215673e+01,nan
9.113305900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.482117454677916868e+01


==> csvfiles/DenN4_INtest_SLN_alphas_betas.txt <==
30.707450921803293 0.004765157968046885 31.621688264137486 0.0018534996065678877 

==> csvfiles/DenN4_INtest_SLN_alphas_betas_rounded.txt <==
30.71 0.0048 31.62 0.0019 

==> csvfiles/DenN4_INtest_SLN_dots.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y
0.000000000000000000e+00,4.000000000000000000e+02,3.138475264215671601e+01,1.200000000000000000e+03,3.174533259837949473e+01,2.400000000000000000e+03,3.187718755451323815e+01,4.000000000000000000e+03,3.195847247785527401e+01,1.200000000000000000e+04,3.212301610782422756e+01,2.400000000000000000e+04,3.220411554313548663e+01,4.000000000000000000e+04,3.225212241015282899e+01,1.200000000000000000e+05,3.230580897767413262e+01,2.400000000000000000e+05,3.236247344012163296e+01,4.000000000000000000e+05,3.238615550006726096e+01
1.000000000000000000e+00,4.000000000000000000e+02,3.134003526074216239e+01,1.200000000000000000e+03,3.165183571287001030e+01,2.400000000000000000e+03,3.186721838848467669e+01,4.000000000000000000e+03,3.193994017289981002e+01,1.200000000000000000e+04,nan,2.400000000000000000e+04,nan,4.000000000000000000e+04,nan,1.200000000000000000e+05,nan,2.400000000000000000e+05,nan,4.000000000000000000e+05,nan
2.000000000000000000e+00,4.000000000000000000e+02,3.130953175910186559e+01,1.200000000000000000e+03,3.163527687277127143e+01,2.400000000000000000e+03,3.184127290617787409e+01,4.000000000000000000e+03,3.192249549566379940e+01,1.200000000000000000e+04,nan,2.400000000000000000e+04,nan,4.000000000000000000e+04,nan,1.200000000000000000e+05,nan,2.400000000000000000e+05,nan,4.000000000000000000e+05,nan


==> csvfiles/DenN4_INtest_SLN_dots_bestseed.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y
0.000000000000000000e+00,4.000000000000000000e+02,3.138475264215671601e+01,1.200000000000000000e+03,3.174533259837949473e+01,2.400000000000000000e+03,3.187718755451323815e+01,4.000000000000000000e+03,3.195847247785527401e+01,1.200000000000000000e+04,3.212301610782422756e+01,2.400000000000000000e+04,3.220411554313548663e+01,4.000000000000000000e+04,3.225212241015282899e+01,1.200000000000000000e+05,3.230580897767413262e+01,2.400000000000000000e+05,3.236247344012163296e+01,4.000000000000000000e+05,3.238615550006726096e+01


==> csvfiles/DenN4_INtest_SLN_line.txt <==
N,PSNR
4.000000000000000000e+02,3.138475264215671601e+01
1.200000000000000000e+03,3.174533259837949473e+01
2.400000000000000000e+03,3.187718755451323815e+01
4.000000000000000000e+03,3.195847247785527401e+01
1.200000000000000000e+04,3.212301610782422756e+01
2.400000000000000000e+04,3.220411554313548663e+01
4.000000000000000000e+04,3.225212241015282899e+01
1.200000000000000000e+05,3.230580897767413262e+01
2.400000000000000000e+05,3.236247344012163296e+01
4.000000000000000000e+05,3.238615550006726096e+01


==> csvfiles/DenN4_INtest_SLN_line_extended.txt <==
N,PSNR
4.000000000000000000e+05,3.238615550006726096e+01
3.920000000000000000e+05,3.238521856622234196e+01
3.840000000000000000e+05,3.238426234074844245e+01
3.760000000000000000e+05,3.238328601187207312e+01
3.680000000000000000e+05,3.238228871546523635e+01
3.600000000000000000e+05,3.238126953044368150e+01
3.520000000000000000e+05,3.238022747364809106e+01
3.440000000000000000e+05,3.237916149413695877e+01
3.360000000000000000e+05,3.237807046680813272e+01
3.280000000000000000e+05,3.237695318525173604e+01
3.200000000000000000e+05,3.237580835372094867e+01
3.120000000000000000e+05,3.237463457808622991e+01
3.040000000000000000e+05,3.237343035561492144e+01
2.960000000000000000e+05,3.237219406338797256e+01
2.880000000000000000e+05,3.237092394512990978e+01
2.800000000000000000e+05,3.236961809618373564e+01
2.720000000000000000e+05,3.236827444630803541e+01
2.640000000000000000e+05,3.236689073990633858e+01
2.560000000000000000e+05,3.236546451321429885e+01
2.480000000000000000e+05,3.236399306786527319e+01
2.400000000000000000e+05,3.236247344012163296e+01
2.340000000000000000e+05,3.236040197320390632e+01
2.280000000000000000e+05,3.235827683377873143e+01
2.220000000000000000e+05,3.235609516253120432e+01
2.160000000000000000e+05,3.235385386528385965e+01
2.100000000000000000e+05,3.235154958654262458e+01
2.040000000000000000e+05,3.234917867920941603e+01
1.980000000000000000e+05,3.234673716977486890e+01
1.920000000000000000e+05,3.234422071815660615e+01
1.860000000000000000e+05,3.234162457116313760e+01
1.800000000000000000e+05,3.233894350832923692e+01
1.740000000000000000e+05,3.233617177857105673e+01
1.680000000000000000e+05,3.233330302572787929e+01
1.620000000000000000e+05,3.233033020056522133e+01
1.560000000000000000e+05,3.232724545617309531e+01
1.500000000000000000e+05,3.232404002285104383e+01
1.440000000000000000e+05,3.232070405745437114e+01
1.380000000000000000e+05,3.231722646067785831e+01
1.320000000000000000e+05,3.231359465372241146e+01
1.260000000000000000e+05,3.230979430300227762e+01
1.200000000000000000e+05,3.230580897767413262e+01
1.160000000000000000e+05,3.230415095399923331e+01
1.120000000000000000e+05,3.230243483194329457e+01
1.080000000000000000e+05,3.230065638813455564e+01
1.040000000000000000e+05,3.229881092112325547e+01
1.000000000000000000e+05,3.229689317637494383e+01
9.600000000000000000e+04,3.229489725594972072e+01
9.200000000000000000e+04,3.229281650895489264e+01
8.800000000000000000e+04,3.229064339764023117e+01
8.400000000000000000e+04,3.228836933233275630e+01
8.000000000000000000e+04,3.228598446608239669e+01
7.600000000000000000e+04,3.228347743660881264e+01
7.200000000000000000e+04,3.228083503843765811e+01
6.800000000000000000e+04,3.227804180125887967e+01
6.400000000000000000e+04,3.227507944035354370e+01
6.000000000000000000e+04,3.227192612948033457e+01
5.600000000000000000e+04,3.226855552260740012e+01
5.200000000000000000e+04,3.226493541260287401e+01
4.800000000000000000e+04,3.226102585214385954e+01
4.400000000000000000e+04,3.225677645534887006e+01
4.000000000000000000e+04,3.225212241015282899e+01
3.920000000000000000e+04,3.225022242200673617e+01
3.840000000000000000e+04,3.224828337151433288e+01
3.760000000000000000e+04,3.224630361621510843e+01
3.680000000000000000e+04,3.224428140777379070e+01
3.600000000000000000e+04,3.224221488267801305e+01
3.520000000000000000e+04,3.224010205189109968e+01
3.440000000000000000e+04,3.223794078931593532e+01
3.360000000000000000e+04,3.223572881890219577e+01
3.280000000000000000e+04,3.223346370020071561e+01
3.200000000000000000e+04,3.223114281213501187e+01
3.120000000000000000e+04,3.222876333471930366e+01
3.040000000000000000e+04,3.222632222840290694e+01
2.960000000000000000e+04,3.222381621066133306e+01
2.880000000000000000e+04,3.222124172938160314e+01
2.800000000000000000e+04,3.221859493249991147e+01
2.720000000000000000e+04,3.221587163324001324e+01
2.640000000000000000e+04,3.221306727016438742e+01
2.560000000000000000e+04,3.221017686108055500e+01
2.480000000000000000e+04,3.220719494963213236e+01
2.400000000000000000e+04,3.220411554313548663e+01
2.340000000000000000e+04,3.220114971563803863e+01
2.280000000000000000e+04,3.219810712897837846e+01
2.220000000000000000e+04,3.219498369626911938e+01
2.160000000000000000e+04,3.219177499505740769e+01
2.100000000000000000e+04,3.218847622953919085e+01
2.040000000000000000e+04,3.218508218729940040e+01
1.980000000000000000e+04,3.218158718959780629e+01
1.920000000000000000e+04,3.217798503400911159e+01
1.860000000000000000e+04,3.217426892796127191e+01
1.800000000000000000e+04,3.217043141138145756e+01
1.740000000000000000e+04,3.216646426623469779e+01
1.680000000000000000e+04,3.216235841019546626e+01
1.620000000000000000e+04,3.215810377099050044e+01
1.560000000000000000e+04,3.215368913703607490e+01
1.500000000000000000e+04,3.214910197879112985e+01
1.440000000000000000e+04,3.214432823365349634e+01
1.380000000000000000e+04,3.213935204508833010e+01
1.320000000000000000e+04,3.213415544378016619e+01
1.260000000000000000e+04,3.212871795462207558e+01
1.200000000000000000e+04,3.212301610782422756e+01
1.160000000000000000e+04,3.211792588891173494e+01
1.120000000000000000e+04,3.211265787934377869e+01
1.080000000000000000e+04,3.210719917607667639e+01
1.040000000000000000e+04,3.210153541709085800e+01
1.000000000000000000e+04,3.209565055268357270e+01
9.600000000000000000e+03,3.208952657009921694e+01
9.200000000000000000e+03,3.208314315958266860e+01
8.800000000000000000e+03,3.207647730623279614e+01
8.400000000000000000e+03,3.206950278694460366e+01
8.000000000000000000e+03,3.206218954465168025e+01
7.600000000000000000e+03,3.205450290209849840e+01
7.200000000000000000e+03,3.204640256306804957e+01
6.800000000000000000e+03,3.203784132813876084e+01
6.400000000000000000e+03,3.202876342106795704e+01
6.000000000000000000e+03,3.201910227490532890e+01
5.600000000000000000e+03,3.200877755396414415e+01
5.200000000000000000e+03,3.199769107144862801e+01
4.800000000000000000e+03,3.198572107153522737e+01
4.400000000000000000e+03,3.197271402036204435e+01
4.000000000000000000e+03,3.195847247785527401e+01
3.920000000000000000e+03,3.195525379698981183e+01
3.840000000000000000e+03,3.195196908117824819e+01
3.760000000000000000e+03,3.194861555677609743e+01
3.680000000000000000e+03,3.194519027147422818e+01
3.600000000000000000e+03,3.194169007860946508e+01
3.520000000000000000e+03,3.193811161971379775e+01
3.440000000000000000e+03,3.193445130505933349e+01
3.360000000000000000e+03,3.193070529191627571e+01
3.280000000000000000e+03,3.192686946019336602e+01
3.200000000000000000e+03,3.192293938507337714e+01
3.120000000000000000e+03,3.191891030618727143e+01
3.040000000000000000e+03,3.191477709278806785e+01
2.960000000000000000e+03,3.191053420428451304e+01
2.880000000000000000e+03,3.190617564537238238e+01
2.800000000000000000e+03,3.190169491485050912e+01
2.720000000000000000e+03,3.189708494702393082e+01
2.640000000000000000e+03,3.189233804436693376e+01
2.560000000000000000e+03,3.188744579983313798e+01
2.480000000000000000e+03,3.188239900684129680e+01
2.400000000000000000e+03,3.187718755451323815e+01
2.340000000000000000e+03,3.187236181393444312e+01
2.280000000000000000e+03,3.186741147478516822e+01
2.220000000000000000e+03,3.186232991105303824e+01
2.160000000000000000e+03,3.185710995312064497e+01
2.100000000000000000e+03,3.185174382659176473e+01
2.040000000000000000e+03,3.184622308225964815e+01
1.980000000000000000e+03,3.184053851563190563e+01
1.920000000000000000e+03,3.183468007408504619e+01
1.860000000000000000e+03,3.182863674929377495e+01
1.800000000000000000e+03,3.182239645203972955e+01
1.740000000000000000e+03,3.181594586581758932e+01
1.680000000000000000e+03,3.180927027477677527e+01
1.620000000000000000e+03,3.180235336040158600e+01
1.560000000000000000e+03,3.179517695985417802e+01
1.500000000000000000e+03,3.178772077696247322e+01
1.440000000000000000e+03,3.177996203425898969e+01
1.380000000000000000e+03,3.177187505102210352e+01
1.320000000000000000e+03,3.176343072758930219e+01
1.260000000000000000e+03,3.175459590978606172e+01
1.200000000000000000e+03,3.174533259837949473e+01
1.160000000000000000e+03,3.173414393044362214e+01
1.120000000000000000e+03,3.172256675191598774e+01
1.080000000000000000e+03,3.171057295066051296e+01
1.040000000000000000e+03,3.169813124224985046e+01
1.000000000000000000e+03,3.168520667344779795e+01
9.600000000000000000e+02,3.167176002451619610e+01
9.200000000000000000e+02,3.165774708454053510e+01
8.800000000000000000e+02,3.164311776594401238e+01
8.400000000000000000e+02,3.162781501335081202e+01
8.000000000000000000e+02,3.161177344665354383e+01
7.600000000000000000e+02,3.159491765655480933e+01
7.200000000000000000e+02,3.157716003993074949e+01
6.800000000000000000e+02,3.155839801730071059e+01
6.400000000000000000e+02,3.153851040775968784e+01
6.000000000000000000e+02,3.151735263522855846e+01
5.600000000000000000e+02,3.149475028230609652e+01
5.200000000000000000e+02,3.147049025691236324e+01
4.800000000000000000e+02,3.144430842479086863e+01
4.400000000000000000e+02,3.141587186137192589e+01
4.000000000000000000e+02,3.138475264215671601e+01


==> csvfiles/DenN4_INtest_SLP_dots.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
1.167070000000000000e+05,3.079744808193264660e+01,3.109038664420850751e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,3.066309606517717867e+01,3.099507013222855178e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,2.958509308626055656e+01,2.963552446374312055e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.117740679850299657e+01,3.138683002552415147e+01,3.152842347678521051e+01,3.157225955596029365e+01,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.114121297980240399e+01,3.121905918979358674e+01,3.149281269233788549e+01,3.154834130715646623e+01,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.110269532454634245e+01,3.113324693654549336e+01,3.147266837803329054e+01,3.151838564017765876e+01,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.133785394271865954e+01,3.165876934053381220e+01,3.174684191318773330e+01,3.180261703933591733e+01,3.191373796474905689e+01,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.129132396520763137e+01,3.159976021833579551e+01,3.173369209297182536e+01,3.180224308752718088e+01,3.190459181850415860e+01,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.111547746971059070e+01,3.151674170550317911e+01,3.167689947332168288e+01,3.179950625659957453e+01,3.187281719798392032e+01,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,3.172396824718204300e+01,3.184491205368829014e+01,3.190329590118338032e+01,3.204414634323735100e+01,3.210024397626637693e+01,3.212712147591997081e+01,3.218440334350393783e+01,nan,nan
7.442179000000000000e+06,nan,3.172084569641104679e+01,3.183873885312429408e+01,3.189951514914810105e+01,nan,3.208856917757055527e+01,3.212500477625199125e+01,nan,nan,nan
7.442179000000000000e+06,nan,3.170234835707009680e+01,3.183178400549324749e+01,3.188964692188829986e+01,nan,3.208141349418836796e+01,3.211801394209600602e+01,nan,nan,nan
1.674201900000000000e+07,3.130845637594189768e+01,nan,nan,nan,3.211276855462184443e+01,3.217469285184941441e+01,3.219973227012107486e+01,3.224951976924052133e+01,nan,nan
1.674201900000000000e+07,3.130370795362274805e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.126468905238851903e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,3.173689390383976061e+01,3.186637526458507708e+01,3.195847247785527401e+01,3.211910866275136556e+01,3.219084338954635172e+01,3.224230352147494472e+01,3.230459488295153392e+01,nan,nan
2.976102700000000000e+07,nan,3.173152943107836776e+01,3.179022875152673677e+01,3.193994017289981002e+01,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,3.168227869121555429e+01,3.178557632318772619e+01,3.192249549566379940e+01,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.194610245697695206e+01,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.192835251218513903e+01,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.190455067763268815e+01,nan,nan,nan,nan,nan,nan


==> csvfiles/DenN4_INtest_SLP_dots_best.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.138475264215671601e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.134003526074216239e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.130953175910186559e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,3.174533259837949473e+01,3.187718755451323815e+01,3.196225900454907531e+01,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,3.165183571287001030e+01,3.186721838848467669e+01,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,3.163527687277127143e+01,3.184127290617787409e+01,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,3.212301610782422756e+01,3.220411554313548663e+01,3.225212241015282899e+01,3.230580897767413262e+01,3.236247344012163296e+01,3.238615550006726096e+01
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/DenN4_INtest_SLP_dots_best_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.138475264215671601e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,3.174533259837949473e+01,3.187718755451323815e+01,3.196225900454907531e+01,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,3.212301610782422756e+01,3.220411554313548663e+01,3.225212241015282899e+01,3.230580897767413262e+01,3.236247344012163296e+01,3.238615550006726096e+01
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/DenN4_INtest_SLP_dots_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
1.167070000000000000e+05,3.079744808193264660e+01,3.109038664420850751e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.117740679850299657e+01,3.138683002552415147e+01,3.152842347678521051e+01,3.157225955596029365e+01,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.133785394271865954e+01,3.165876934053381220e+01,3.174684191318773330e+01,3.180261703933591733e+01,3.191373796474905689e+01,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,3.172396824718204300e+01,3.184491205368829014e+01,3.190329590118338032e+01,3.204414634323735100e+01,3.210024397626637693e+01,3.212712147591997081e+01,3.218440334350393783e+01,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.130845637594189768e+01,nan,nan,nan,3.211276855462184443e+01,3.217469285184941441e+01,3.219973227012107486e+01,3.224951976924052133e+01,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,3.173689390383976061e+01,3.186637526458507708e+01,3.195847247785527401e+01,3.211910866275136556e+01,3.219084338954635172e+01,3.224230352147494472e+01,3.230459488295153392e+01,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.194610245697695206e+01,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/DenN4_INtest_SLP_lines.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
1.167070000000000000e+05,3.079744808193264660e+01,3.109038664420850751e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.117740679850299657e+01,3.138683002552415147e+01,3.152842347678521051e+01,3.157225955596029365e+01,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.133785394271865954e+01,3.165876934053381220e+01,3.174684191318773330e+01,3.180261703933591733e+01,3.191373796474905689e+01,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.138475264215671601e+01,3.172396824718204300e+01,3.184491205368829014e+01,3.190329590118338032e+01,3.204414634323735100e+01,3.210024397626637693e+01,3.212712147591997081e+01,3.218440334350393783e+01,nan,nan
1.674201900000000000e+07,3.130845637594189768e+01,3.174533259837949473e+01,3.187718755451323815e+01,3.196225900454907531e+01,3.211276855462184443e+01,3.217469285184941441e+01,3.219973227012107486e+01,3.224951976924052133e+01,nan,nan
2.976102700000000000e+07,nan,3.173689390383976061e+01,3.186637526458507708e+01,3.195847247785527401e+01,3.211910866275136556e+01,3.219084338954635172e+01,3.224230352147494472e+01,3.230459488295153392e+01,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.194610245697695206e+01,3.212301610782422756e+01,3.220411554313548663e+01,3.225212241015282899e+01,3.230580897767413262e+01,3.236247344012163296e+01,3.238615550006726096e+01


==> csvfiles/Den_INtest_SLN_alphas_betas.txt <==
29.917302944521847 0.010398135483920434 30.910973113393286 0.004765157968051104 31.703044544876022 0.001853499606569109 

==> csvfiles/Den_INtest_SLN_alphas_betas_rounded.txt <==
29.92 0.0104 30.91 0.0048 31.7 0.0019 

==> csvfiles/Den_INtest_SLN_dots.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y
0.000000000000000000e+00,1.000000000000000000e+02,3.138475264215671601e+01,3.000000000000000000e+02,3.174533259837949473e+01,6.000000000000000000e+02,3.187718755451323815e+01,1.000000000000000000e+03,3.195847247785527401e+01,3.000000000000000000e+03,3.212301610782422756e+01,6.000000000000000000e+03,3.220411554313548663e+01,1.000000000000000000e+04,3.225212241015282899e+01,3.000000000000000000e+04,3.230580897767413262e+01,6.000000000000000000e+04,3.236247344012163296e+01,1.000000000000000000e+05,3.238615550006726096e+01
1.000000000000000000e+00,1.000000000000000000e+02,3.134003526074216239e+01,3.000000000000000000e+02,3.165183571287001030e+01,6.000000000000000000e+02,3.186721838848467669e+01,1.000000000000000000e+03,3.193994017289981002e+01,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan
2.000000000000000000e+00,1.000000000000000000e+02,3.130953175910186559e+01,3.000000000000000000e+02,3.163527687277127143e+01,6.000000000000000000e+02,3.184127290617787409e+01,1.000000000000000000e+03,3.192249549566379940e+01,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan


==> csvfiles/Den_INtest_SLN_dots_bestseed.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y
0.000000000000000000e+00,1.000000000000000000e+02,3.138475264215671601e+01,3.000000000000000000e+02,3.174533259837949473e+01,6.000000000000000000e+02,3.187718755451323815e+01,1.000000000000000000e+03,3.195847247785527401e+01,3.000000000000000000e+03,3.212301610782422756e+01,6.000000000000000000e+03,3.220411554313548663e+01,1.000000000000000000e+04,3.225212241015282899e+01,3.000000000000000000e+04,3.230580897767413262e+01,6.000000000000000000e+04,3.236247344012163296e+01,1.000000000000000000e+05,3.238615550006726096e+01


==> csvfiles/Den_INtest_SLN_line.txt <==
N,PSNR
1.000000000000000000e+02,3.138475264215671601e+01
3.000000000000000000e+02,3.174533259837949473e+01
6.000000000000000000e+02,3.187718755451323815e+01
1.000000000000000000e+03,3.195847247785527401e+01
3.000000000000000000e+03,3.212301610782422756e+01
6.000000000000000000e+03,3.220411554313548663e+01
1.000000000000000000e+04,3.225212241015282899e+01
3.000000000000000000e+04,3.230580897767413262e+01
6.000000000000000000e+04,3.236247344012163296e+01
1.000000000000000000e+05,3.238615550006726096e+01


==> csvfiles/Den_INtest_SLN_line_extended.txt <==
N,PSNR
1.000000000000000000e+05,3.238615550006726096e+01
9.800000000000000000e+04,3.238521856622234907e+01
9.600000000000000000e+04,3.238426234074844956e+01
9.400000000000000000e+04,3.238328601187207312e+01
9.200000000000000000e+04,3.238228871546524346e+01
9.000000000000000000e+04,3.238126953044368861e+01
8.800000000000000000e+04,3.238022747364809106e+01
8.600000000000000000e+04,3.237916149413696587e+01
8.400000000000000000e+04,3.237807046680813272e+01
8.200000000000000000e+04,3.237695318525174315e+01
8.000000000000000000e+04,3.237580835372094867e+01
7.800000000000000000e+04,3.237463457808623701e+01
7.600000000000000000e+04,3.237343035561492854e+01
7.400000000000000000e+04,3.237219406338797967e+01
7.200000000000000000e+04,3.237092394512991689e+01
7.000000000000000000e+04,3.236961809618373564e+01
6.800000000000000000e+04,3.236827444630804251e+01
6.600000000000000000e+04,3.236689073990635279e+01
6.400000000000000000e+04,3.236546451321430595e+01
6.200000000000000000e+04,3.236399306786528740e+01
6.000000000000000000e+04,3.236247344012163296e+01
5.850000000000000000e+04,3.236040197320390632e+01
5.700000000000000000e+04,3.235827683377873143e+01
5.550000000000000000e+04,3.235609516253120432e+01
5.400000000000000000e+04,3.235385386528386675e+01
5.250000000000000000e+04,3.235154958654263169e+01
5.100000000000000000e+04,3.234917867920941603e+01
4.950000000000000000e+04,3.234673716977486890e+01
4.800000000000000000e+04,3.234422071815660615e+01
4.650000000000000000e+04,3.234162457116313760e+01
4.500000000000000000e+04,3.233894350832922981e+01
4.350000000000000000e+04,3.233617177857105673e+01
4.200000000000000000e+04,3.233330302572787929e+01
4.050000000000000000e+04,3.233033020056522133e+01
3.900000000000000000e+04,3.232724545617308820e+01
3.750000000000000000e+04,3.232404002285105094e+01
3.600000000000000000e+04,3.232070405745437114e+01
3.450000000000000000e+04,3.231722646067785831e+01
3.300000000000000000e+04,3.231359465372241146e+01
3.150000000000000000e+04,3.230979430300228472e+01
3.000000000000000000e+04,3.230580897767413262e+01
2.900000000000000000e+04,3.230415095399922620e+01
2.800000000000000000e+04,3.230243483194329457e+01
2.700000000000000000e+04,3.230065638813454143e+01
2.600000000000000000e+04,3.229881092112324836e+01
2.500000000000000000e+04,3.229689317637493673e+01
2.400000000000000000e+04,3.229489725594972072e+01
2.300000000000000000e+04,3.229281650895488553e+01
2.200000000000000000e+04,3.229064339764022407e+01
2.100000000000000000e+04,3.228836933233274920e+01
2.000000000000000000e+04,3.228598446608238959e+01
1.900000000000000000e+04,3.228347743660880553e+01
1.800000000000000000e+04,3.228083503843765101e+01
1.700000000000000000e+04,3.227804180125886546e+01
1.600000000000000000e+04,3.227507944035354370e+01
1.500000000000000000e+04,3.227192612948033457e+01
1.400000000000000000e+04,3.226855552260740012e+01
1.300000000000000000e+04,3.226493541260287401e+01
1.200000000000000000e+04,3.226102585214385954e+01
1.100000000000000000e+04,3.225677645534886295e+01
1.000000000000000000e+04,3.225212241015282899e+01
9.800000000000000000e+03,3.225022242200672906e+01
9.600000000000000000e+03,3.224828337151433999e+01
9.400000000000000000e+03,3.224630361621510843e+01
9.200000000000000000e+03,3.224428140777378360e+01
9.000000000000000000e+03,3.224221488267801305e+01
8.800000000000000000e+03,3.224010205189109257e+01
8.600000000000000000e+03,3.223794078931592821e+01
8.400000000000000000e+03,3.223572881890218866e+01
8.200000000000000000e+03,3.223346370020070850e+01
8.000000000000000000e+03,3.223114281213500476e+01
7.800000000000000000e+03,3.222876333471930366e+01
7.600000000000000000e+03,3.222632222840290694e+01
7.400000000000000000e+03,3.222381621066133306e+01
7.200000000000000000e+03,3.222124172938160314e+01
7.000000000000000000e+03,3.221859493249991147e+01
6.800000000000000000e+03,3.221587163324000613e+01
6.600000000000000000e+03,3.221306727016438742e+01
6.400000000000000000e+03,3.221017686108054789e+01
6.200000000000000000e+03,3.220719494963213236e+01
6.000000000000000000e+03,3.220411554313548663e+01
5.850000000000000000e+03,3.220114971563803863e+01
5.700000000000000000e+03,3.219810712897837846e+01
5.550000000000000000e+03,3.219498369626911938e+01
5.400000000000000000e+03,3.219177499505740769e+01
5.250000000000000000e+03,3.218847622953919085e+01
5.100000000000000000e+03,3.218508218729940751e+01
4.950000000000000000e+03,3.218158718959779918e+01
4.800000000000000000e+03,3.217798503400911159e+01
4.650000000000000000e+03,3.217426892796127191e+01
4.500000000000000000e+03,3.217043141138146467e+01
4.350000000000000000e+03,3.216646426623470489e+01
4.200000000000000000e+03,3.216235841019546626e+01
4.050000000000000000e+03,3.215810377099050754e+01
3.900000000000000000e+03,3.215368913703607490e+01
3.750000000000000000e+03,3.214910197879112985e+01
3.600000000000000000e+03,3.214432823365349634e+01
3.450000000000000000e+03,3.213935204508832300e+01
3.300000000000000000e+03,3.213415544378016619e+01
3.150000000000000000e+03,3.212871795462208269e+01
3.000000000000000000e+03,3.212301610782422756e+01
2.900000000000000000e+03,3.211792588891174205e+01
2.800000000000000000e+03,3.211265787934378579e+01
2.700000000000000000e+03,3.210719917607667639e+01
2.600000000000000000e+03,3.210153541709086511e+01
2.500000000000000000e+03,3.209565055268357270e+01
2.400000000000000000e+03,3.208952657009922405e+01
2.300000000000000000e+03,3.208314315958266150e+01
2.200000000000000000e+03,3.207647730623279614e+01
2.100000000000000000e+03,3.206950278694460366e+01
2.000000000000000000e+03,3.206218954465167315e+01
1.900000000000000000e+03,3.205450290209849840e+01
1.800000000000000000e+03,3.204640256306804957e+01
1.700000000000000000e+03,3.203784132813876795e+01
1.600000000000000000e+03,3.202876342106795704e+01
1.500000000000000000e+03,3.201910227490532890e+01
1.400000000000000000e+03,3.200877755396415125e+01
1.300000000000000000e+03,3.199769107144862801e+01
1.200000000000000000e+03,3.198572107153522737e+01
1.100000000000000000e+03,3.197271402036204080e+01
1.000000000000000000e+03,3.195847247785527401e+01
9.800000000000000000e+02,3.195525379698980473e+01
9.600000000000000000e+02,3.195196908117824464e+01
9.400000000000000000e+02,3.194861555677609743e+01
9.200000000000000000e+02,3.194519027147422818e+01
9.000000000000000000e+02,3.194169007860946152e+01
8.800000000000000000e+02,3.193811161971379065e+01
8.600000000000000000e+02,3.193445130505932994e+01
8.400000000000000000e+02,3.193070529191626861e+01
8.200000000000000000e+02,3.192686946019336602e+01
8.000000000000000000e+02,3.192293938507337714e+01
7.800000000000000000e+02,3.191891030618727498e+01
7.600000000000000000e+02,3.191477709278806429e+01
7.400000000000000000e+02,3.191053420428450593e+01
7.200000000000000000e+02,3.190617564537237882e+01
7.000000000000000000e+02,3.190169491485050557e+01
6.800000000000000000e+02,3.189708494702392372e+01
6.600000000000000000e+02,3.189233804436692665e+01
6.400000000000000000e+02,3.188744579983313443e+01
6.200000000000000000e+02,3.188239900684129680e+01
6.000000000000000000e+02,3.187718755451323815e+01
5.850000000000000000e+02,3.187236181393443957e+01
5.700000000000000000e+02,3.186741147478516467e+01
5.550000000000000000e+02,3.186232991105303469e+01
5.400000000000000000e+02,3.185710995312063432e+01
5.250000000000000000e+02,3.185174382659175762e+01
5.100000000000000000e+02,3.184622308225964105e+01
4.950000000000000000e+02,3.184053851563190563e+01
4.800000000000000000e+02,3.183468007408503908e+01
4.650000000000000000e+02,3.182863674929376785e+01
4.500000000000000000e+02,3.182239645203972955e+01
4.350000000000000000e+02,3.181594586581758222e+01
4.200000000000000000e+02,3.180927027477677171e+01
4.050000000000000000e+02,3.180235336040158955e+01
3.900000000000000000e+02,3.179517695985416736e+01
3.750000000000000000e+02,3.178772077696246967e+01
3.600000000000000000e+02,3.177996203425898614e+01
3.450000000000000000e+02,3.177187505102210352e+01
3.300000000000000000e+02,3.176343072758929154e+01
3.150000000000000000e+02,3.175459590978605817e+01
3.000000000000000000e+02,3.174533259837949473e+01
2.900000000000000000e+02,3.173414393044361859e+01
2.800000000000000000e+02,3.172256675191599129e+01
2.700000000000000000e+02,3.171057295066050941e+01
2.600000000000000000e+02,3.169813124224984691e+01
2.500000000000000000e+02,3.168520667344780151e+01
2.400000000000000000e+02,3.167176002451619965e+01
2.300000000000000000e+02,3.165774708454053155e+01
2.200000000000000000e+02,3.164311776594400882e+01
2.100000000000000000e+02,3.162781501335081202e+01
2.000000000000000000e+02,3.161177344665354383e+01
1.900000000000000000e+02,3.159491765655480933e+01
1.800000000000000000e+02,3.157716003993074949e+01
1.700000000000000000e+02,3.155839801730071059e+01
1.600000000000000000e+02,3.153851040775968428e+01
1.500000000000000000e+02,3.151735263522856201e+01
1.400000000000000000e+02,3.149475028230610008e+01
1.300000000000000000e+02,3.147049025691235613e+01
1.200000000000000000e+02,3.144430842479086152e+01
1.100000000000000000e+02,3.141587186137192589e+01
1.000000000000000000e+02,3.138475264215671601e+01


==> csvfiles/Den_INtest_SLP_dots.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
1.167070000000000000e+05,3.079744808193264660e+01,3.109038664420850751e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,3.066309606517717867e+01,3.099507013222855178e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,2.958509308626055656e+01,2.963552446374312055e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.117740679850299657e+01,3.138683002552415147e+01,3.152842347678521051e+01,3.157225955596029365e+01,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.114121297980240399e+01,3.121905918979358674e+01,3.149281269233788549e+01,3.154834130715646623e+01,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.110269532454634245e+01,3.113324693654549336e+01,3.147266837803329054e+01,3.151838564017765876e+01,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.133785394271865954e+01,3.165876934053381220e+01,3.174684191318773330e+01,3.180261703933591733e+01,3.191373796474905689e+01,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.129132396520763137e+01,3.159976021833579551e+01,3.173369209297182536e+01,3.180224308752718088e+01,3.190459181850415860e+01,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.111547746971059070e+01,3.151674170550317911e+01,3.167689947332168288e+01,3.179950625659957453e+01,3.187281719798392032e+01,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,3.172396824718204300e+01,3.184491205368829014e+01,3.190329590118338032e+01,3.204414634323735100e+01,3.210024397626637693e+01,3.212712147591997081e+01,3.218440334350393783e+01,nan,nan
7.442179000000000000e+06,nan,3.172084569641104679e+01,3.183873885312429408e+01,3.189951514914810105e+01,nan,3.208856917757055527e+01,3.212500477625199125e+01,nan,nan,nan
7.442179000000000000e+06,nan,3.170234835707009680e+01,3.183178400549324749e+01,3.188964692188829986e+01,nan,3.208141349418836796e+01,3.211801394209600602e+01,nan,nan,nan
1.674201900000000000e+07,3.130845637594189768e+01,nan,nan,nan,3.211276855462184443e+01,3.217469285184941441e+01,3.219973227012107486e+01,3.224951976924052133e+01,nan,nan
1.674201900000000000e+07,3.130370795362274805e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.126468905238851903e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,3.173689390383976061e+01,3.186637526458507708e+01,3.195847247785527401e+01,3.211910866275136556e+01,3.219084338954635172e+01,3.224230352147494472e+01,3.230459488295153392e+01,nan,nan
2.976102700000000000e+07,nan,3.173152943107836776e+01,3.179022875152673677e+01,3.193994017289981002e+01,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,3.168227869121555429e+01,3.178557632318772619e+01,3.192249549566379940e+01,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.194610245697695206e+01,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.192835251218513903e+01,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.190455067763268815e+01,nan,nan,nan,nan,nan,nan


==> csvfiles/Den_INtest_SLP_dots_best.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.138475264215671601e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.134003526074216239e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.130953175910186559e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,3.174533259837949473e+01,3.187718755451323815e+01,3.196225900454907531e+01,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,3.165183571287001030e+01,3.186721838848467669e+01,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,3.163527687277127143e+01,3.184127290617787409e+01,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,3.212301610782422756e+01,3.220411554313548663e+01,3.225212241015282899e+01,3.230580897767413262e+01,3.236247344012163296e+01,3.238615550006726096e+01
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/Den_INtest_SLP_dots_best_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.138475264215671601e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,3.174533259837949473e+01,3.187718755451323815e+01,3.196225900454907531e+01,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,3.212301610782422756e+01,3.220411554313548663e+01,3.225212241015282899e+01,3.230580897767413262e+01,3.236247344012163296e+01,3.238615550006726096e+01
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/Den_INtest_SLP_dots_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
1.167070000000000000e+05,3.079744808193264660e+01,3.109038664420850751e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.117740679850299657e+01,3.138683002552415147e+01,3.152842347678521051e+01,3.157225955596029365e+01,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.133785394271865954e+01,3.165876934053381220e+01,3.174684191318773330e+01,3.180261703933591733e+01,3.191373796474905689e+01,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,3.172396824718204300e+01,3.184491205368829014e+01,3.190329590118338032e+01,3.204414634323735100e+01,3.210024397626637693e+01,3.212712147591997081e+01,3.218440334350393783e+01,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.130845637594189768e+01,nan,nan,nan,3.211276855462184443e+01,3.217469285184941441e+01,3.219973227012107486e+01,3.224951976924052133e+01,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,3.173689390383976061e+01,3.186637526458507708e+01,3.195847247785527401e+01,3.211910866275136556e+01,3.219084338954635172e+01,3.224230352147494472e+01,3.230459488295153392e+01,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.194610245697695206e+01,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/Den_INtest_SLP_lines.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
1.167070000000000000e+05,3.079744808193264660e+01,3.109038664420850751e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.117740679850299657e+01,3.138683002552415147e+01,3.152842347678521051e+01,3.157225955596029365e+01,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.133785394271865954e+01,3.165876934053381220e+01,3.174684191318773330e+01,3.180261703933591733e+01,3.191373796474905689e+01,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.138475264215671601e+01,3.172396824718204300e+01,3.184491205368829014e+01,3.190329590118338032e+01,3.204414634323735100e+01,3.210024397626637693e+01,3.212712147591997081e+01,3.218440334350393783e+01,nan,nan
1.674201900000000000e+07,3.130845637594189768e+01,3.174533259837949473e+01,3.187718755451323815e+01,3.196225900454907531e+01,3.211276855462184443e+01,3.217469285184941441e+01,3.219973227012107486e+01,3.224951976924052133e+01,nan,nan
2.976102700000000000e+07,nan,3.173689390383976061e+01,3.186637526458507708e+01,3.195847247785527401e+01,3.211910866275136556e+01,3.219084338954635172e+01,3.224230352147494472e+01,3.230459488295153392e+01,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.194610245697695206e+01,3.212301610782422756e+01,3.220411554313548663e+01,3.225212241015282899e+01,3.230580897767413262e+01,3.236247344012163296e+01,3.238615550006726096e+01


==> csvfiles/ESGD_vs_ESConv_d10_n100_sigz05.txt <==
train_size,ESGD_M,ESGD_S,GDConv_M,GDConv_S
1.000000000000000000e+00,9.005805253982543945e-01,1.925510166147456647e-04,9.005805542545015641e-01,1.925156277519587413e-04
2.000000000000000000e+00,8.014899492263793945e-01,3.496465526444203584e-04,8.014899844489274949e-01,3.496176380190709355e-04
4.000000000000000000e+00,6.027092099189758079e-01,7.312294105227845099e-04,6.027092192493415101e-01,7.312300197362032626e-04
8.000000000000000000e+00,2.287739098072051891e-01,1.788634155397895997e-02,2.287736560014261844e-01,1.788622949360620454e-02
1.000000000000000000e+01,1.037523224949836731e-01,1.980284361610396351e-02,1.037482431362178881e-01,1.980459011743647413e-02
1.400000000000000000e+01,1.646357122808694839e-02,6.203489323712096590e-03,1.659128024642688576e-02,6.139041574191855984e-03
1.800000000000000000e+01,8.558747358620166779e-03,3.296356822642710748e-03,8.796784859848831226e-03,3.244592969997346036e-03
2.400000000000000000e+01,4.880767082795500755e-03,7.408902625341915599e-04,5.575358817649897318e-03,7.589872284183501279e-04
3.000000000000000000e+01,4.187282128259539778e-03,3.831364810652142607e-04,5.355424353320042616e-03,3.491070846268404509e-04
3.600000000000000000e+01,3.531981538981199091e-03,9.595396391197274946e-05,4.962730341690421015e-03,1.394255532939281579e-04
4.400000000000000000e+01,3.335810313001274889e-03,9.727446112179377494e-05,5.300504452574916932e-03,3.190244675284587103e-04
5.200000000000000000e+01,3.175625018775463018e-03,5.727099179186568776e-05,5.519195357478664035e-03,2.459912472994860481e-04
6.400000000000000000e+01,2.995925303548574274e-03,5.850941992870268958e-05,7.490616371220311723e-03,4.768672917183151535e-04
8.000000000000000000e+01,2.884616656228899782e-03,4.677067018991910559e-05,1.353968941576658667e-02,2.071184783264113944e-03
1.000000000000000000e+02,2.794677810743451292e-03,5.115581663859757272e-05,6.172584179204783084e-01,3.297987696556849424e-01
1.280000000000000000e+02,2.722031716257333582e-03,3.868651405762485213e-05,1.150121352132344246e-02,5.908297241363025341e-04
2.560000000000000000e+02,2.611576532945037062e-03,7.631685558836640324e-06,4.088022174857865350e-03,6.512214299684425552e-05
5.120000000000000000e+02,2.547543682157993490e-03,1.256907263022369007e-05,3.119167070152693063e-03,3.848829645091384697e-05
1.024000000000000000e+03,2.518731029704213229e-03,2.601990928607745663e-06,2.753728718682742216e-03,1.533566826127171921e-05
2.048000000000000000e+03,2.507892111316323194e-03,1.948964099099494815e-06,2.629493550319026568e-03,5.319533421172026949e-06
4.096000000000000000e+03,2.500098105520009908e-03,5.754198704257727628e-07,2.558145075420159651e-03,1.528607300453945789e-06
8.192000000000000000e+03,2.496733097359538078e-03,2.181703390283917897e-07,2.524211901048691985e-03,6.509089723890557056e-07
1.638400000000000000e+04,2.495425799861550158e-03,1.675975977549861253e-07,2.509262356781216501e-03,9.597547863274762765e-07


==> csvfiles/ESGD_vs_PCA_d100_n1000_sigz1_11.txt <==
train_size,PCA_M,PCA_S,ESGD_M,ESGD_S
1.000000000000000000e+00,9.024242390245926781e-01,7.573799392900098940e-04,9.902217745780944602e-01,2.789682296590121136e-05
1.000000000000000000e+01,8.362639885130805917e-01,1.348172664881810978e-03,9.027513623237609641e-01,1.175530208728349589e-04
1.500000000000000000e+01,7.996635643064881060e-01,7.309227875444636226e-04,8.545666217803955522e-01,1.403278642035521038e-04
3.000000000000000000e+01,6.903960789268923648e-01,4.302713032782700927e-04,7.110839724540710671e-01,2.999825908191276324e-04
5.000000000000000000e+01,5.490830168936152722e-01,7.767683547432900279e-04,5.267149448394775613e-01,5.078556856511324234e-04
7.000000000000000000e+01,4.175117669769290996e-01,3.034975803388343784e-03,3.582401454448699840e-01,2.806297655236020955e-03
8.000000000000000000e+01,3.606433509358217271e-01,3.513781918059079822e-03,2.854011535644531139e-01,3.620824790632942713e-03
9.000000000000000000e+01,3.102649655333907797e-01,3.665919225597421074e-03,2.229504197835922297e-01,3.525107523166960254e-03
1.000000000000000000e+02,2.653778754127671391e-01,2.625362959680148291e-03,1.717630088329315241e-01,2.904880267614081378e-03
1.100000000000000000e+02,2.322121654728962759e-01,1.881158821330888679e-03,1.312692254781722967e-01,2.734644733778310733e-03
1.200000000000000000e+02,2.017342484904957600e-01,3.408667676370584314e-03,1.007944673299789456e-01,2.661344330337264003e-03
1.300000000000000000e+02,1.781425836758710468e-01,1.692950149402976459e-03,7.998385429382323664e-02,1.294181873862847035e-03
1.500000000000000000e+02,1.398149198999440457e-01,2.766704865788346870e-03,5.340749621391296248e-02,1.733455182081999283e-03
1.750000000000000000e+02,1.096504842253889223e-01,1.290857878217704794e-03,3.747011348605155945e-02,7.057538266173790827e-04
2.000000000000000000e+02,8.903923532509656902e-02,9.097628934839245909e-04,2.861944958567619324e-02,3.158299030248098776e-04
2.560000000000000000e+02,6.416803320517643072e-02,5.473809620139267248e-04,2.061722278594970564e-02,1.700625765892791288e-04
5.120000000000000000e+02,3.139840419407878558e-02,1.703407173949075023e-04,1.313828621059656178e-02,4.871390541558928363e-05
1.024000000000000000e+03,1.962674567847220303e-02,8.704636649831824552e-05,1.121747642755508388e-02,1.814442078524606115e-05
2.048000000000000000e+03,1.454465135932061538e-02,1.579313949919679695e-05,1.049882471561431815e-02,5.571890042984540329e-06
4.096000000000000000e+03,1.217610925093847059e-02,5.294816354176572842e-06,1.018704529851674999e-02,4.657233114956981755e-06
8.192000000000000000e+03,1.101870321965594743e-02,4.087867815063242125e-06,1.004146933555602993e-02,9.154524013509398148e-07
1.638400000000000000e+04,1.045888695502483236e-02,2.203861894448723146e-06,9.970667585730553367e-03,8.809294327493503998e-07


==> csvfiles/ESGD_vs_PCA_d100_n1000_sigz1_11_alphabeta.txt <==
 -2.6790470243958495 37563.973721152775 -1.535781756854099 310.53927465100406

==> csvfiles/ESGD_vs_PCA_d100_n1000_sigz1_11_alphabeta_bounded.txt <==
 -2.7 37564.0 -1.5 310.5

==> csvfiles/ESGD_vs_PCA_d10_n10000_sigz1_0.txt <==
train_size,PCA_M,PCA_S,ESGD_M,ESGD_S
1.000000000000000000e+00,1.000862322540459370e+00,3.083850200391979879e-03,9.835148453712463379e-01,6.622378977263498369e-03
2.000000000000000000e+00,9.883499489449685260e-01,4.726472850693850224e-03,9.611683130264282449e-01,8.375060649225484280e-03
4.000000000000000000e+00,9.746083321996822368e-01,7.325323166849302507e-03,9.363783478736877885e-01,1.278630631455567740e-02
8.000000000000000000e+00,9.424268524788160795e-01,9.283043593331477203e-03,8.775068640708922896e-01,1.599358115519115484e-02
1.000000000000000000e+01,9.310460836728859935e-01,1.368155987527622762e-02,8.577634453773498313e-01,2.419826431308806994e-02
1.400000000000000000e+01,8.958610220506211252e-01,1.139475930094096395e-02,7.900699853897095171e-01,1.859947328724323098e-02
1.800000000000000000e+01,8.645335792716679624e-01,5.290305788491369773e-03,7.334730386734008567e-01,8.603323234430179656e-03
2.400000000000000000e+01,8.402007782568292615e-01,1.089671172453754444e-02,6.874464392662048562e-01,1.640733596028329591e-02
3.000000000000000000e+01,8.038213652244279306e-01,8.908132393432193971e-03,6.281583666801452415e-01,1.026726891685541578e-02
3.600000000000000000e+01,7.746386606223888416e-01,4.550954019682491164e-03,5.870037913322448953e-01,7.230347354413291065e-03
4.400000000000000000e+01,7.289471168161856252e-01,1.273442159024089880e-02,5.200402438640594482e-01,1.731567342901781797e-02
5.200000000000000000e+01,6.923558812544866603e-01,1.321428990281586779e-02,4.691848814487457053e-01,1.575792424984608781e-02
6.400000000000000000e+01,6.315226333408243686e-01,1.062756710815581339e-02,3.927531421184539684e-01,1.205538241918393053e-02
8.000000000000000000e+01,5.854461744889883912e-01,1.677820576831456911e-02,3.380419790744781383e-01,1.822031706079062577e-02
1.000000000000000000e+02,5.234874537370437508e-01,1.098947835022802758e-02,2.692121863365173340e-01,9.285176576212247207e-03
1.280000000000000000e+02,4.591980482781613526e-01,5.176311557387764696e-03,2.088966369628906250e-01,4.252781598652308898e-03
2.560000000000000000e+02,3.001514969010409262e-01,7.333573096240814278e-03,9.126189798116683682e-02,4.511599932335949581e-03
5.120000000000000000e+02,1.764609232141565731e-01,2.310796007834936203e-03,3.680716156959533414e-02,8.259561266443274895e-04
1.024000000000000000e+03,1.013755919782073356e-01,1.528956958871728047e-03,1.838316284120082925e-02,2.980927486055549511e-04
2.048000000000000000e+03,5.708888170899696635e-02,4.537389290647527817e-04,1.244881004095077515e-02,5.608313354575571700e-05
4.096000000000000000e+03,3.385548375410424304e-02,1.866003923472818969e-04,1.073159277439117432e-02,1.122173658585124916e-05
8.192000000000000000e+03,2.206885143028165103e-02,8.755169353422266154e-05,1.020707506686449086e-02,1.081290049881766140e-05
1.638400000000000000e+04,1.602258866015073349e-02,3.601682386367119516e-05,1.002601310610771145e-02,4.352577819795801594e-06


==> csvfiles/ESGD_vs_PCA_d10_n10000_sigz1_0_alphabeta.txt <==
 -1.1603360151122026 57.12273040194867 -0.8140335153327392 28.413815185061083

==> csvfiles/ESGD_vs_PCA_d10_n10000_sigz1_0_alphabeta_bounded.txt <==
 -1.2 57.1 -0.8 28.4

==> csvfiles/ESGD_vs_PCA_d10_n1000_sigz05_6.txt <==
train_size,PCA_M,PCA_S,ESGD_M,ESGD_S
1.000000000000000000e+00,9.138533574217572175e-01,5.270218733909094212e-03,9.038378715515136275e-01,2.267350401639422683e-03
2.000000000000000000e+00,8.399639736217547892e-01,8.766403778901166524e-03,8.121636271476745383e-01,3.796732736108514132e-03
4.000000000000000000e+00,6.975867678426901364e-01,1.747398529481753240e-02,6.354187369346618874e-01,1.528299984744219478e-02
8.000000000000000000e+00,4.878153480012669685e-01,2.778735225567288344e-02,3.589070379734039529e-01,3.340838173848023618e-02
1.000000000000000000e+01,4.242780518842269588e-01,2.190614054860701501e-02,2.838044017553329468e-01,3.161986974924030358e-02
1.400000000000000000e+01,2.916727756645760006e-01,1.654736900420590573e-02,1.368194967508316040e-01,8.210849420214001715e-03
1.800000000000000000e+01,2.212431878769859084e-01,2.933973239550173584e-02,8.187012895941733759e-02,2.210216792240546693e-02
2.400000000000000000e+01,1.581532762521670188e-01,1.641914826995888310e-02,3.829311802983283858e-02,7.423550792993143486e-03
3.000000000000000000e+01,1.089121475179766901e-01,9.608551367617759048e-03,1.895505879074334959e-02,3.016743567065760783e-03
3.600000000000000000e+01,8.693493757762123242e-02,9.982395094967946511e-03,1.313586216419935192e-02,3.493955305731430601e-03
4.400000000000000000e+01,7.025300641895085296e-02,2.304694567410886432e-03,8.873574994504451405e-03,5.880569208987489627e-04
5.200000000000000000e+01,5.533211892577717672e-02,2.185985754652690696e-03,6.256334856152534832e-03,4.704593394019741391e-04
6.400000000000000000e+01,4.726322592143482326e-02,2.473519266820006605e-03,5.218238104134798050e-03,3.188208299497791360e-04
8.000000000000000000e+01,3.677687003126363374e-02,2.064925239786395174e-03,4.193864110857248133e-03,1.044324603467574236e-04
1.000000000000000000e+02,2.897883795741144214e-02,9.373943154955893201e-04,3.549883048981428060e-03,8.483173688845031194e-05
1.280000000000000000e+02,2.301870820125210410e-02,1.017168358390847533e-03,3.209816385060548869e-03,7.460939276255836060e-05
2.560000000000000000e+02,1.241680875367325368e-02,8.633595893650219131e-05,2.718279231339693156e-03,1.842064869921172777e-05
5.120000000000000000e+02,7.419127569771459367e-03,2.767975070091731972e-05,2.584947738796472549e-03,1.390464871975817501e-05
1.024000000000000000e+03,4.969366066030073137e-03,5.226978802575438172e-05,2.529759658500552177e-03,2.651553751817174822e-06
2.048000000000000000e+03,3.707072102881203181e-03,2.501135684591370036e-05,2.511660056188702757e-03,1.869643594125353695e-06
4.096000000000000000e+03,3.089698388012795168e-03,4.333257688171838755e-06,2.501816023141145706e-03,6.048076131476975560e-07
8.192000000000000000e+03,2.798342118705372892e-03,3.713428830218069126e-06,2.497840765863657084e-03,4.834955248543626121e-07
1.638400000000000000e+04,2.647139267610235797e-03,1.224061199325414202e-06,2.495806152001023466e-03,2.071376038363888939e-07


==> csvfiles/ESGD_vs_PCA_d10_n1000_sigz05_6_alphabeta.txt <==
 -2.4152674186237895 78.76865676667984 -1.1716014086661855 6.209305618515368

==> csvfiles/ESGD_vs_PCA_d10_n1000_sigz05_6_alphabeta_bounded.txt <==
 -2.4 78.8 -1.2 6.2

==> csvfiles/ESGD_vs_PCA_d10_n1000_sigz1_4.txt <==
train_size,PCA_M,PCA_S,ESGD_M,ESGD_S
1.000000000000000000e+00,9.477545926230922513e-01,6.030211624836015992e-03,9.083822607994079812e-01,6.547390294695450488e-03
2.000000000000000000e+00,9.131693686949013955e-01,2.178977019484016828e-02,8.640137791633606401e-01,2.753302005094371632e-02
4.000000000000000000e+00,8.299835127496809628e-01,1.756584913354234875e-02,7.422239065170288530e-01,2.011101431851341700e-02
8.000000000000000000e+00,6.716678231350463602e-01,1.927601171246730999e-02,5.220572292804718240e-01,1.969731379358070564e-02
1.000000000000000000e+01,6.330988823168383073e-01,3.676033733579174567e-02,4.653017342090606800e-01,4.805291833897335635e-02
1.400000000000000000e+01,5.607577569132425888e-01,3.708858318296482520e-02,3.662068486213684304e-01,3.814985357108481578e-02
1.800000000000000000e+01,4.676354901037461653e-01,3.250524383909101506e-02,2.595907926559448131e-01,2.961973449238819445e-02
2.400000000000000000e+01,3.939992929275439870e-01,1.771067732613581039e-02,1.761525034904480036e-01,1.221870331758154529e-02
3.000000000000000000e+01,3.060758289343465943e-01,1.997781608351901356e-02,1.119686454534530584e-01,1.229941995942557438e-02
3.600000000000000000e+01,2.718427938806891042e-01,1.495260130195412776e-02,8.956156820058822077e-02,8.723727727200513912e-03
4.400000000000000000e+01,2.336398835874614055e-01,1.297334839235357411e-02,6.762297824025154114e-02,8.844909928879650038e-03
5.200000000000000000e+01,1.972291576195956686e-01,3.582170395549511086e-03,4.903216883540153365e-02,2.851024681633602606e-03
6.400000000000000000e+01,1.635674363824946298e-01,6.984704125056741437e-03,3.641375452280044833e-02,2.198307200850987790e-03
8.000000000000000000e+01,1.335796996813008453e-01,4.920584571702182539e-03,2.707094736397266249e-02,1.826690940205272749e-03
1.000000000000000000e+02,1.090757958203529832e-01,4.602830976335051463e-03,2.182037904858589311e-02,7.724984287682349357e-04
1.280000000000000000e+02,8.968959626301446775e-02,1.898832349259733801e-03,1.735047399997711320e-02,3.029508553017485522e-04
2.560000000000000000e+02,4.844745804869190348e-02,6.174910679788845258e-04,1.216629911214113166e-02,1.792780847284510893e-04
5.120000000000000000e+02,2.967244329075695991e-02,2.966918507044008263e-04,1.078682355582714046e-02,8.906495653572241470e-05
1.024000000000000000e+03,1.968636787692813056e-02,1.239899902408414685e-04,1.022102665156126092e-02,4.083008616738658764e-05
2.048000000000000000e+03,1.479525996841970711e-02,1.007231073188403559e-04,1.003743950277566875e-02,9.150644667389240051e-06
4.096000000000000000e+03,1.236598191486108778e-02,4.056962281849450872e-05,9.967815130949020386e-03,3.331858387098125118e-06
8.192000000000000000e+03,1.111750635912769382e-02,7.435510270261867423e-06,9.931522049009799610e-03,2.662566224929932074e-06
1.638400000000000000e+04,1.051222820697521668e-02,4.057437564513719340e-06,9.915843233466148030e-03,1.001118070110517835e-06


==> csvfiles/ESGD_vs_PCA_d10_n1000_sigz1_4_alphabeta.txt <==
 -1.5386881281246179 22.226610755166067 -0.8693131553771019 6.025004216165772

==> csvfiles/ESGD_vs_PCA_d10_n1000_sigz1_4_alphabeta_bounded.txt <==
 -1.5 22.2 -0.9 6.0

==> csvfiles/ESGD_vs_PCA_d10_n1000_sigz2_5.txt <==
train_size,PCA_M,PCA_S,ESGD_M,ESGD_S
1.000000000000000000e+00,1.014544071692220495e+00,4.448473753226866827e-03,9.668299317359924094e-01,1.198760116587040299e-02
2.000000000000000000e+00,9.878417411606911225e-01,7.872871723809279909e-03,9.321809887886047807e-01,1.270434542054083710e-02
4.000000000000000000e+00,9.451023754724403592e-01,1.176028100951485682e-02,8.600321173667907493e-01,2.098625225118144408e-02
8.000000000000000000e+00,8.881129011916059079e-01,1.137603273643745562e-02,7.677706360816956010e-01,1.252343866925537640e-02
1.000000000000000000e+01,8.593341998400761961e-01,1.786492393295623787e-02,7.154059171676635520e-01,2.343368753268103288e-02
1.400000000000000000e+01,8.194408197577148778e-01,1.038792176020514324e-02,6.373386025428772195e-01,1.367266531867760392e-02
1.800000000000000000e+01,7.747600676591887003e-01,7.068297018912769215e-03,5.603503465652466264e-01,3.977118748303437416e-03
2.400000000000000000e+01,7.214792670334592151e-01,1.350134069476793645e-02,4.809468805789947621e-01,1.254838516219068147e-02
3.000000000000000000e+01,6.802265004675259741e-01,2.702750251601948595e-02,4.184510111808776855e-01,3.157675164356742864e-02
3.600000000000000000e+01,6.119723516513235761e-01,2.169844001904485883e-02,3.419107258319854514e-01,1.728258814245199615e-02
4.400000000000000000e+01,5.652015357323800782e-01,1.854421124759644823e-02,2.954132139682769664e-01,1.369536882206937034e-02
5.200000000000000000e+01,5.165096448737680479e-01,1.421277507130380528e-02,2.527825653553009144e-01,8.070251616924891888e-03
6.400000000000000000e+01,4.639906236948026508e-01,2.025142269754598087e-02,2.036469340324401911e-01,1.803267565339798303e-02
8.000000000000000000e+01,4.177268642275625554e-01,2.261958384479277606e-02,1.692629694938659612e-01,1.279622779942986288e-02
1.000000000000000000e+02,3.583010554809589188e-01,6.869923536561419429e-03,1.330533981323242243e-01,3.476167500874724568e-03
1.280000000000000000e+02,2.918969752340180301e-01,4.376494176064706088e-03,1.003205314278602656e-01,3.645339718083013235e-03
2.560000000000000000e+02,1.808482605633757456e-01,6.735226945937458111e-03,6.054398268461227278e-02,1.764290509713754233e-03
5.120000000000000000e+02,1.146577777298285195e-01,2.666136656652192630e-03,4.761843532323837419e-02,7.586452181740715398e-04
1.024000000000000000e+03,7.758872157330531927e-02,4.004103306739171999e-04,4.220995008945464810e-02,1.356586295678356702e-04
2.048000000000000000e+03,5.822004795169261060e-02,1.551003482861046845e-04,4.012545719742775102e-02,3.110819250755864171e-05
4.096000000000000000e+03,4.846245504550676653e-02,1.225705140909717653e-04,3.927418291568755826e-02,1.635328619209733814e-05
8.192000000000000000e+03,4.347523037813840613e-02,5.452138242076001181e-05,3.886665180325508256e-02,7.678855002047528191e-06
1.638400000000000000e+04,4.097202770159282664e-02,2.904346656989947870e-05,3.865811675786971768e-02,7.217780245825049026e-06


==> csvfiles/ESGD_vs_PCA_d10_n1000_sigz2_5_alphabeta.txt <==
 -0.917102550890505 9.371596560405068 -0.6875583024084821 8.306375174013308

==> csvfiles/ESGD_vs_PCA_d10_n1000_sigz2_5_alphabeta_bounded.txt <==
 -0.9 9.4 -0.7 8.3

==> csvfiles/ESGD_vs_PCA_d10_n100_sigz1_1.txt <==
train_size,PCA_M,PCA_S,ESGD_M,ESGD_S
1.000000000000000000e+00,8.442756284355805718e-01,8.424483519011018162e-03,9.030864596366882102e-01,1.772187435198439723e-03
2.000000000000000000e+00,7.599985046736280614e-01,1.280174107081412382e-02,8.073158502578735574e-01,3.215853035544039788e-03
4.000000000000000000e+00,6.241689385799273904e-01,1.140932964385231972e-02,6.179837346076965110e-01,2.971920257930854917e-03
8.000000000000000000e+00,3.575695501865809867e-01,1.729486537481175409e-02,2.821393847465515359e-01,1.601825020011743775e-02
1.000000000000000000e+01,2.656732871847752864e-01,3.337506420444791289e-02,1.799709320068359486e-01,2.977340542717598487e-02
1.400000000000000000e+01,1.571631107015728224e-01,1.797044322500214800e-02,6.391722634434700290e-02,1.559796813699104723e-02
1.800000000000000000e+01,1.021193023624733937e-01,1.058526686484918995e-02,3.459504805505275726e-02,6.431211901911590596e-03
2.400000000000000000e+01,7.385164171257922738e-02,9.216482664184668869e-03,2.361531965434551100e-02,4.344592470185352877e-03
3.000000000000000000e+01,5.301593730693813372e-02,6.500792871224615917e-03,1.765695568174123833e-02,1.736410868227024860e-03
3.600000000000000000e+01,4.933914881713066108e-02,4.937441465268017568e-03,1.719231028109789033e-02,1.330448452116069326e-03
4.400000000000000000e+01,3.595963852251273657e-02,1.933893274533056341e-03,1.418764498084783623e-02,7.232679020061197383e-04
5.200000000000000000e+01,3.240548924144120990e-02,2.671976349518290998e-03,1.352612432092428242e-02,7.994891588418743481e-04
6.400000000000000000e+01,2.728443399892950191e-02,8.046962309046736721e-04,1.235556770116090844e-02,3.201475169777398154e-04
8.000000000000000000e+01,2.237119428510101968e-02,3.706580001074962611e-04,1.163316629827022483e-02,3.046906838694726999e-04
1.000000000000000000e+02,1.979433305505273744e-02,7.297493133788142405e-04,1.122765298932790722e-02,1.555997392819414898e-04
1.280000000000000000e+02,1.786580276091925129e-02,3.426843137927095906e-04,1.093704160302877426e-02,6.969005916682617467e-05
2.560000000000000000e+02,1.365081824734557490e-02,1.515691597754492985e-04,1.038177181035280193e-02,4.463524346370496837e-05
5.120000000000000000e+02,1.176496915190499565e-02,1.036703012139225942e-04,1.013250146061181987e-02,1.907150544220805703e-05
1.024000000000000000e+03,1.081276241887377428e-02,4.079639054372795928e-05,1.000423412770032848e-02,1.238042652687179337e-05
2.048000000000000000e+03,1.033494899710039883e-02,1.259598540358487357e-05,9.950217232108116497e-03,4.834594845215777502e-06
4.096000000000000000e+03,1.010886661506825782e-02,5.601619056868459875e-06,9.925668872892857292e-03,1.421426898846318701e-06
8.192000000000000000e+03,1.001309513322897436e-02,3.129512914404373852e-06,9.914515167474746357e-03,2.133712384878732340e-06
1.638400000000000000e+04,9.954198764856737880e-03,2.192507991280515344e-06,9.907812066376208565e-03,3.831825524577430239e-07


==> csvfiles/ESGD_vs_PCA_d10_n100_sigz1_1_alphabeta.txt <==
 -2.3796368364344693 38.92274854808539 -1.3220237098794878 5.138620121890897

==> csvfiles/ESGD_vs_PCA_d10_n100_sigz1_1_alphabeta_bounded.txt <==
 -2.4 38.9 -1.3 5.1

==> csvfiles/ESGD_vs_PCA_d10_n10_sigz1_12.txt <==
train_size,PCA_M,PCA_S,ESGD_M,ESGD_S
1.000000000000000000e+00,9.900990099009902845e-03,1.097135458930219094e-18,9.020953416824341042e-01,7.260412304087702660e-04
2.000000000000000000e+00,9.900990099009904580e-03,1.343711026546643227e-18,8.040993690490723100e-01,9.948039636244829925e-04
4.000000000000000000e+00,9.900990099009902845e-03,1.097135458930219094e-18,6.125252008438110130e-01,3.976278252457213745e-03
6.000000000000000000e+00,9.900990099009902845e-03,2.453269466693398698e-18,4.369518160820007324e-01,3.347904777745103894e-02
8.000000000000000000e+00,9.900990099009902845e-03,1.097135458930219094e-18,2.570401936769485252e-01,1.738691528906446959e-02
1.000000000000000000e+01,9.900990099009902845e-03,1.097135458930219094e-18,1.376027882099151722e-01,9.080092654590048509e-03
1.200000000000000000e+01,9.900990099009902845e-03,1.097135458930219094e-18,5.563149973750114441e-02,1.894874606379930160e-02
1.400000000000000000e+01,9.900990099009904580e-03,1.551583845779545583e-18,3.811347372829913815e-02,1.348277904716344358e-02
1.600000000000000000e+01,9.900990099009901110e-03,2.453269466693398698e-18,3.281319513916969299e-02,4.822408460128090393e-03
1.800000000000000000e+01,9.900990099009902845e-03,1.097135458930219094e-18,2.303400114178657393e-02,3.928556600673127272e-03
2.200000000000000000e+01,9.900990099009904580e-03,1.551583845779545583e-18,1.703991722315549920e-02,1.419033372548633102e-03
2.400000000000000000e+01,9.900990099009902845e-03,7.757919228897727915e-19,1.886858046054840088e-02,3.056285218502815398e-03
3.000000000000000000e+01,9.900990099009901110e-03,2.327375768669318471e-18,1.435750424861908028e-02,1.158754340554560150e-03
3.600000000000000000e+01,9.900990099009902845e-03,1.097135458930219094e-18,1.376269757747650146e-02,9.109394368311001964e-04
5.000000000000000000e+01,9.900990099009902845e-03,2.052552497098936136e-18,1.236724834889173577e-02,2.770320988411172297e-04
1.000000000000000000e+02,9.900990099009902845e-03,1.343711026546643227e-18,1.101384237408637931e-02,1.907687714232782705e-04
2.560000000000000000e+02,9.900990099009902845e-03,1.343711026546643227e-18,1.030393112450838158e-02,6.646462985733906129e-05
5.120000000000000000e+02,9.900990099009902845e-03,1.343711026546643227e-18,1.010024044662713970e-02,3.507378236389428554e-05
1.024000000000000000e+03,9.900990099009902845e-03,1.343711026546643227e-18,1.000299882143735816e-02,9.426076200105308546e-06
2.048000000000000000e+03,9.900990099009902845e-03,1.097135458930219094e-18,9.945664554834365845e-03,4.065852426983863828e-06
4.096000000000000000e+03,9.900990099009902845e-03,1.343711026546643227e-18,9.924799762666225086e-03,1.772664093120515282e-06
8.192000000000000000e+03,9.900990099009904580e-03,1.734723475976807094e-18,9.912764653563499451e-03,1.593145015616611151e-06
1.638400000000000000e+04,9.900990099009902845e-03,1.343711026546643227e-18,9.907012991607188485e-03,1.243927285366931967e-06


==> csvfiles/ESGD_vs_PCA_d10_n10_sigz1_12_alphabeta.txt <==
 -3.5601342817687605 439.71454849228775 -2.2648549702353193e-14 0.009900990099010113

==> csvfiles/ESGD_vs_PCA_d10_n10_sigz1_12_alphabeta_bounded.txt <==
 -3.6 439.7 -0.0 0.0

==> csvfiles/ESGD_vs_PCA_d50_n1000_sigz1_10.txt <==
train_size,PCA_M,PCA_S,ESGD_M,ESGD_S
1.000000000000000000e+00,9.461277432446509872e-01,1.042820871845967674e-03,9.804484367370605025e-01,1.051195761729802248e-04
4.000000000000000000e+00,8.994070926801424060e-01,2.073317505691049233e-03,9.239545822143554465e-01,6.363045947722364244e-04
1.000000000000000000e+01,8.148691927517610623e-01,2.518453415907403060e-03,8.125642538070678711e-01,1.580755204399559221e-03
1.800000000000000000e+01,7.040073589064616000e-01,1.669065545106304021e-03,6.689225554466247115e-01,9.085418153059928717e-04
3.000000000000000000e+01,5.548817050648565674e-01,4.800521556724203498e-03,4.735652565956115501e-01,4.164924597243327246e-03
4.400000000000000000e+01,4.076401937765842254e-01,3.793197455290609355e-03,2.884620130062103271e-01,5.706095442787705377e-03
5.000000000000000000e+01,3.662151814036791464e-01,5.592555526906103740e-03,2.387271016836166326e-01,6.296336522344474565e-03
5.800000000000000000e+01,3.096866273070819076e-01,8.468586103215648003e-03,1.701634705066680797e-01,9.378781898505319722e-03
6.400000000000000000e+01,2.794663285351243198e-01,3.121432616069804052e-03,1.408671706914901844e-01,3.948718355888392907e-03
7.000000000000000000e+01,2.494556211185058603e-01,8.611499617361973932e-03,1.114274948835372869e-01,6.915529671074534604e-03
7.600000000000000000e+01,2.193596278103659980e-01,4.468571332763816677e-03,8.906163275241851807e-02,3.682017917444900534e-03
8.600000000000000000e+01,1.869053270713069703e-01,3.771685920391600923e-03,6.606624871492386419e-02,2.777532269356822962e-03
1.000000000000000000e+02,1.514905018406354775e-01,3.210430342115219628e-03,4.571245163679123202e-02,1.190914010241648840e-03
1.280000000000000000e+02,1.146350585486873436e-01,1.816437016329724204e-03,2.986139804124832153e-02,7.715811244854523529e-04
2.560000000000000000e+02,5.406054376797527622e-02,1.613749847829510579e-04,1.484947018325328758e-02,6.819283028490150111e-05
5.120000000000000000e+02,3.019439078825224970e-02,1.715898083342514086e-04,1.164848208427429234e-02,4.416946619306987601e-05
1.024000000000000000e+03,1.965846520131366709e-02,7.406743792925890395e-05,1.064491048455238308e-02,1.186624287038299597e-05
2.048000000000000000e+03,1.469004360418275403e-02,2.101944966401015892e-05,1.023510713130235637e-02,9.727140099609248237e-06
4.096000000000000000e+03,1.225748889267407570e-02,2.425110789070562188e-05,1.006298549473285710e-02,2.995045629633226527e-06
8.192000000000000000e+03,1.107437285577816087e-02,7.888071088284343945e-06,9.980737045407295921e-03,2.497255471766963073e-06
1.638400000000000000e+04,1.049018827416051472e-02,4.296633868103677795e-06,9.940145537257194519e-03,9.631275005776215779e-07


==> csvfiles/ESGD_vs_PCA_d50_n1000_sigz1_10_alphabeta.txt <==
 -2.403258865264898 2966.7632125656996 -1.1921420562199418 38.60301872259752

==> csvfiles/ESGD_vs_PCA_d50_n1000_sigz1_10_alphabeta_bounded.txt <==
 -2.4 2966.8 -1.2 38.6

==> csvfiles/MRI_test_SLN_alphas_betas.txt <==
0.8896829915544862 0.007155782957835748 0.921885701644965 0.0026424342471501605 

==> csvfiles/MRI_test_SLN_alphas_betas_rounded.txt <==
0.89 0.0072 0.922 0.0026 

==> csvfiles/MRI_test_SLN_dots.txt <==
row_num,50x,50y,100x,100y,250x,250y,500x,500y,1000x,1000y,2500x,2500y,5000x,5000y,10000x,10000y,25000x,25000y,50000x,50000y
0.000000000000000000e+00,5.000000000000000000e+01,9.151835540860908669e-01,1.000000000000000000e+02,9.193512049995972157e-01,2.500000000000000000e+02,9.247099148156630033e-01,5.000000000000000000e+02,9.306804615417849647e-01,1.000000000000000000e+03,9.353497339852008263e-01,2.500000000000000000e+03,9.405147524814871929e-01,5.000000000000000000e+03,9.428439356549057626e-01,1.000000000000000000e+04,9.446473995145333591e-01,2.500000000000000000e+04,9.468550716599479777e-01,5.000000000000000000e+04,9.486309068944210887e-01
1.000000000000000000e+00,5.000000000000000000e+01,9.140273616750829166e-01,1.000000000000000000e+02,9.192320251215853055e-01,2.500000000000000000e+02,9.244612782498871084e-01,5.000000000000000000e+02,9.302747811763709684e-01,1.000000000000000000e+03,9.342962222800689220e-01,2.500000000000000000e+03,9.400179897327725076e-01,5.000000000000000000e+03,9.417620799392720787e-01,1.000000000000000000e+04,nan,2.500000000000000000e+04,nan,5.000000000000000000e+04,nan
2.000000000000000000e+00,5.000000000000000000e+01,9.122141436232484857e-01,1.000000000000000000e+02,9.188875661576650922e-01,2.500000000000000000e+02,9.236438676538046844e-01,5.000000000000000000e+02,9.302313729416633592e-01,1.000000000000000000e+03,9.342017164223748171e-01,2.500000000000000000e+03,9.389812973472222435e-01,5.000000000000000000e+03,9.416694718156360944e-01,1.000000000000000000e+04,nan,2.500000000000000000e+04,nan,5.000000000000000000e+04,nan


==> csvfiles/MRI_test_SLN_dots_bestseed.txt <==
row_num,50x,50y,100x,100y,250x,250y,500x,500y,1000x,1000y,2500x,2500y,5000x,5000y,10000x,10000y,25000x,25000y,50000x,50000y
0.000000000000000000e+00,5.000000000000000000e+01,9.151835540860908669e-01,1.000000000000000000e+02,9.193512049995972157e-01,2.500000000000000000e+02,9.247099148156630033e-01,5.000000000000000000e+02,9.306804615417849647e-01,1.000000000000000000e+03,9.353497339852008263e-01,2.500000000000000000e+03,9.405147524814871929e-01,5.000000000000000000e+03,9.428439356549057626e-01,1.000000000000000000e+04,9.446473995145333591e-01,2.500000000000000000e+04,9.468550716599479777e-01,5.000000000000000000e+04,9.486309068944210887e-01


==> csvfiles/MRI_test_SLN_line.txt <==
N,SSIM
5.000000000000000000e+01,9.151835540860908669e-01
1.000000000000000000e+02,9.193512049995972157e-01
2.500000000000000000e+02,9.247099148156630033e-01
5.000000000000000000e+02,9.306804615417849647e-01
1.000000000000000000e+03,9.353497339852008263e-01
2.500000000000000000e+03,9.405147524814871929e-01
5.000000000000000000e+03,9.428439356549057626e-01
1.000000000000000000e+04,9.446473995145333591e-01
2.500000000000000000e+04,9.468550716599479777e-01
5.000000000000000000e+04,9.486309068944210887e-01


==> csvfiles/MRI_test_SLN_line_extended.txt <==
N,SSIM
5.000000000000000000e+04,9.486309068944210887e-01
4.875000000000000000e+04,9.485659843900346999e-01
4.750000000000000000e+04,9.484993800173954215e-01
4.625000000000000000e+04,9.484310041857846318e-01
4.500000000000000000e+04,9.483607599459968895e-01
4.375000000000000000e+04,9.482885421615461219e-01
4.250000000000000000e+04,9.482142365597806544e-01
4.125000000000000000e+04,9.481377186413944003e-01
4.000000000000000000e+04,9.480588524221957858e-01
3.875000000000000000e+04,9.479774889751795275e-01
3.750000000000000000e+04,9.478934647336157981e-01
3.625000000000000000e+04,9.478065995065403371e-01
3.500000000000000000e+04,9.477166941460946070e-01
3.375000000000000000e+04,9.476235277907354426e-01
3.250000000000000000e+04,9.475268545882647997e-01
3.125000000000000000e+04,9.474263997762440992e-01
3.000000000000000000e+04,9.473218549623623197e-01
2.875000000000000000e+04,9.472128724003997524e-01
2.750000000000000000e+04,9.470990579938106668e-01
2.625000000000000000e+04,9.469799626716265406e-01
2.500000000000000000e+04,9.468550716599479777e-01
2.425000000000000000e+04,9.467816016965623360e-01
2.350000000000000000e+04,9.467058293746071218e-01
2.275000000000000000e+04,9.466276055102095244e-01
2.200000000000000000e+04,9.465467659257830180e-01
2.125000000000000000e+04,9.464631293704121040e-01
2.050000000000000000e+04,9.463764950666400111e-01
1.975000000000000000e+04,9.462866398000969737e-01
1.900000000000000000e+04,9.461933144457610467e-01
1.825000000000000000e+04,9.460962397946791613e-01
1.750000000000000000e+04,9.459951015049700151e-01
1.675000000000000000e+04,9.458895439468673061e-01
1.600000000000000000e+04,9.457791626376972349e-01
1.525000000000000000e+04,9.456634948604042412e-01
1.450000000000000000e+04,9.455420079156678925e-01
1.375000000000000000e+04,9.454140842529947797e-01
1.300000000000000000e+04,9.452790024295817384e-01
1.225000000000000000e+04,9.451359124079277141e-01
1.150000000000000000e+04,9.449838030437079928e-01
1.075000000000000000e+04,9.448214585994617609e-01
1.000000000000000000e+04,9.446473995145333591e-01
9.750000000000000000e+03,9.445814657576647733e-01
9.500000000000000000e+03,9.445138240283899034e-01
9.250000000000000000e+03,9.444443833479687633e-01
9.000000000000000000e+03,9.443730452653098517e-01
8.750000000000000000e+03,9.442997030153638116e-01
8.500000000000000000e+03,9.442242405555685281e-01
8.250000000000000000e+03,9.441465314585075763e-01
8.000000000000000000e+03,9.440664376342308151e-01
7.750000000000000000e+03,9.439838078497979623e-01
7.500000000000000000e+03,9.438984760061467361e-01
7.250000000000000000e+03,9.438102591229219351e-01
7.000000000000000000e+03,9.437189549697807545e-01
6.750000000000000000e+03,9.436243392670196073e-01
6.500000000000000000e+03,9.435261623579913604e-01
6.250000000000000000e+03,9.434241452289932051e-01
6.000000000000000000e+03,9.433179747167584894e-01
5.750000000000000000e+03,9.432072976960522714e-01
5.500000000000000000e+03,9.430917139752544864e-01
5.250000000000000000e+03,9.429707675391584276e-01
5.000000000000000000e+03,9.428439356549057626e-01
4.875000000000000000e+03,9.427587587890041698e-01
4.750000000000000000e+03,9.426713772886585740e-01
4.625000000000000000e+03,9.425816737683544444e-01
4.500000000000000000e+03,9.424895212040756975e-01
4.375000000000000000e+03,9.423947818479583294e-01
4.250000000000000000e+03,9.422973059857069345e-01
4.125000000000000000e+03,9.421969305086149715e-01
4.000000000000000000e+03,9.420934772659671497e-01
3.875000000000000000e+03,9.419867511560003903e-01
3.750000000000000000e+03,9.418765379039875096e-01
3.625000000000000000e+03,9.417626014638219578e-01
3.500000000000000000e+03,9.416446809638300275e-01
3.375000000000000000e+03,9.415224870973720739e-01
3.250000000000000000e+03,9.413956978325116465e-01
3.125000000000000000e+03,9.412639532805083808e-01
3.000000000000000000e+03,9.411268495170930226e-01
2.875000000000000000e+03,9.409839310890734110e-01
2.750000000000000000e+03,9.408346818555732849e-01
2.625000000000000000e+03,9.406785136989412877e-01
2.500000000000000000e+03,9.405147524814871929e-01
2.425000000000000000e+03,9.403426002404575712e-01
2.350000000000000000e+03,9.401650722109065050e-01
2.275000000000000000e+03,9.399818206857775138e-01
2.200000000000000000e+03,9.397924630541029112e-01
2.125000000000000000e+03,9.395965769643391807e-01
2.050000000000000000e+03,9.393936946194620941e-01
1.975000000000000000e+03,9.391832960097507010e-01
1.900000000000000000e+03,9.389648008366143772e-01
1.825000000000000000e+03,9.387375588112870650e-01
1.750000000000000000e+03,9.385008379193519046e-01
1.675000000000000000e+03,9.382538101166393307e-01
1.600000000000000000e+03,9.379955337506554747e-01
1.525000000000000000e+03,9.377249317644494875e-01
1.450000000000000000e+03,9.374407644068337708e-01
1.375000000000000000e+03,9.371415946982782907e-01
1.300000000000000000e+03,9.368257442141144642e-01
1.225000000000000000e+03,9.364912357317463076e-01
1.150000000000000000e+03,9.361357177600526658e-01
1.075000000000000000e+03,9.357563636148203967e-01
1.000000000000000000e+03,9.353497339852008263e-01
9.750000000000000000e+02,9.351787732309897461e-01
9.500000000000000000e+02,9.350034039204829783e-01
9.250000000000000000e+02,9.348233917612411847e-01
9.000000000000000000e+02,9.346384832475108650e-01
8.750000000000000000e+02,9.344484034987911025e-01
8.500000000000000000e+02,9.342528537855078197e-01
8.250000000000000000e+02,9.340515086858077742e-01
8.000000000000000000e+02,9.338440128054206202e-01
7.750000000000000000e+02,9.336299769774315527e-01
7.500000000000000000e+02,9.334089738397265412e-01
7.250000000000000000e+02,9.331805326636286591e-01
7.000000000000000000e+02,9.329441332761813088e-01
6.750000000000000000e+02,9.326991988784600895e-01
6.500000000000000000e+02,9.324450875101015779e-01
6.250000000000000000e+02,9.321810818416798039e-01
6.000000000000000000e+02,9.319063768856233887e-01
5.750000000000000000e+02,9.316200650944500561e-01
5.500000000000000000e+02,9.313211181498393110e-01
5.250000000000000000e+02,9.310083645192887003e-01
5.000000000000000000e+02,9.306804615417849647e-01
4.875000000000000000e+02,9.304617052824512013e-01
4.750000000000000000e+02,9.302373198508613328e-01
4.625000000000000000e+02,9.300070064031943362e-01
4.500000000000000000e+02,9.297704416063288235e-01
4.375000000000000000e+02,9.295272748843810273e-01
4.250000000000000000e+02,9.292771252668273751e-01
4.125000000000000000e+02,9.290195777669404409e-01
4.000000000000000000e+02,9.287541792039275546e-01
3.875000000000000000e+02,9.284804333629337325e-01
3.750000000000000000e+02,9.281977953628000044e-01
3.625000000000000000e+02,9.279056650706155596e-01
3.500000000000000000e+02,9.276033793626030644e-01
3.375000000000000000e+02,9.272902029798812951e-01
3.250000000000000000e+02,9.269653176612736578e-01
3.125000000000000000e+02,9.266278091481309209e-01
3.000000000000000000e+02,9.262766515404794454e-01
2.875000000000000000e+02,9.259106883287786527e-01
2.750000000000000000e+02,9.255286092154193511e-01
2.625000000000000000e+02,9.251289215517658482e-01
2.500000000000000000e+02,9.247099148156630033e-01
2.425000000000000000e+02,9.245312804489113079e-01
2.350000000000000000e+02,9.243470697739556430e-01
2.275000000000000000e+02,9.241569221762319097e-01
2.200000000000000000e+02,9.239604408457930962e-01
2.125000000000000000e+02,9.237571877621313376e-01
2.050000000000000000e+02,9.235466777787776360e-01
1.975000000000000000e+02,9.233283716064771829e-01
1.900000000000000000e+02,9.231016674392232835e-01
1.825000000000000000e+02,9.228658908953590867e-01
1.750000000000000000e+02,9.226202828496848918e-01
1.675000000000000000e+02,9.223639846024890288e-01
1.600000000000000000e+02,9.220960196537492104e-01
1.525000000000000000e+02,9.218152711048152037e-01
1.450000000000000000e+02,9.215204533646758067e-01
1.375000000000000000e+02,9.212100763459628583e-01
1.300000000000000000e+02,9.208823996229662523e-01
1.225000000000000000e+02,9.205353729718809275e-01
1.150000000000000000e+02,9.201665581290949802e-01
1.075000000000000000e+02,9.197730241629342718e-01
1.000000000000000000e+02,9.193512049995972157e-01
9.750000000000000000e+01,9.191986444703877934e-01
9.500000000000000000e+01,9.190421472014700388e-01
9.250000000000000000e+01,9.188815039034083920e-01
9.000000000000000000e+01,9.187164881198746080e-01
8.750000000000000000e+01,9.185468542960889549e-01
8.500000000000000000e+01,9.183723355676086664e-01
8.250000000000000000e+01,9.181926412194144627e-01
8.000000000000000000e+01,9.180074537544621327e-01
7.750000000000000000e+01,9.178164254973686376e-01
7.500000000000000000e+01,9.176191746418336237e-01
7.250000000000000000e+01,9.174152806287294570e-01
7.000000000000000000e+01,9.172042787140231024e-01
6.750000000000000000e+01,9.169856535498560612e-01
6.500000000000000000e+01,9.167588315554531242e-01
6.250000000000000000e+01,9.165231717932247335e-01
6.000000000000000000e+01,9.162779549841237881e-01
5.750000000000000000e+01,9.160223701873014823e-01
5.500000000000000000e+01,9.157554985213463006e-01
5.250000000000000000e+01,9.154762931015998362e-01
5.000000000000000000e+01,9.151835540860908669e-01


==> csvfiles/MRI_test_SLP_dots.txt <==
Ps,t50_,t100_,t250_,t500_,t1000_,t2500_,t5000_,t10000_,t25000_,t50000_
2.000000000000000000e+06,9.105479658325627002e-01,nan,9.205314182648549615e-01,9.275862561892109781e-01,9.320288711255513281e-01,nan,nan,nan,nan,nan
2.000000000000000000e+06,9.100436978757476814e-01,nan,9.203624527267251221e-01,9.268767193646509917e-01,9.313285516312149737e-01,nan,nan,nan,nan,nan
2.000000000000000000e+06,9.088851329721112648e-01,nan,9.190732515171095018e-01,9.268332129265492991e-01,9.312583003244286894e-01,nan,nan,nan,nan,nan
8.000000000000000000e+06,9.140029064642146706e-01,9.192655473246506004e-01,9.229250108352349269e-01,9.285317729690845123e-01,9.331661619703534027e-01,nan,nan,nan,nan,nan
8.000000000000000000e+06,9.132941069619036067e-01,9.188327538935506800e-01,9.226679813406093444e-01,9.285102653264503125e-01,9.329829312594799529e-01,nan,nan,nan,nan,nan
8.000000000000000000e+06,9.128203940753749634e-01,9.183073406256347937e-01,9.223303340204331846e-01,9.282662000100943001e-01,9.327844207535028742e-01,nan,nan,nan,nan,nan
1.800000000000000000e+07,9.139602678707867689e-01,9.183504744921706653e-01,9.235713312679441067e-01,9.295174355671955713e-01,9.343497007818978295e-01,nan,nan,nan,nan,nan
1.800000000000000000e+07,9.125221098546965059e-01,9.182572686417467267e-01,9.227660161500436109e-01,9.291170642320690787e-01,9.341305689099356213e-01,nan,nan,nan,nan,nan
1.800000000000000000e+07,9.122277485647566353e-01,9.178554669308111036e-01,9.219861110374455437e-01,9.290035824419062838e-01,9.335570775692104695e-01,nan,nan,nan,nan,nan
3.100000000000000000e+07,9.143599220671470018e-01,nan,9.236341022759921859e-01,9.296271955595039049e-01,9.348649032871355624e-01,nan,9.416725112182924295e-01,nan,nan,9.473941008458820479e-01
3.100000000000000000e+07,9.128745047942359303e-01,nan,9.219369523272678002e-01,9.295312568145952525e-01,9.343239907402453026e-01,nan,9.414093205501207207e-01,nan,nan,nan
3.100000000000000000e+07,9.126105243366736675e-01,nan,9.206642564421180230e-01,9.285708485411923174e-01,9.326907350516865369e-01,nan,9.409615741207894013e-01,nan,nan,nan
7.000000000000000000e+07,nan,9.190372926014360733e-01,9.237998268988043549e-01,9.302068633271122211e-01,9.350287925734436234e-01,nan,9.420816097207419526e-01,nan,nan,9.477030875770056095e-01
7.000000000000000000e+07,nan,9.189785020566728635e-01,9.236694279824991805e-01,9.300714019948826961e-01,9.348746425396362580e-01,nan,9.417424988655878071e-01,nan,nan,nan
7.000000000000000000e+07,nan,9.180417234730514631e-01,9.212417494040001653e-01,9.296978067366078458e-01,9.339222928202548513e-01,nan,9.415154775994788450e-01,nan,nan,nan
9.500000000000000000e+07,nan,nan,9.236234855197188454e-01,nan,nan,nan,nan,nan,nan,nan
9.500000000000000000e+07,nan,nan,9.230902818575055235e-01,nan,nan,nan,nan,nan,nan,nan
9.500000000000000000e+07,nan,nan,9.205063115633835835e-01,nan,nan,nan,nan,nan,nan,nan
1.240000000000000000e+08,9.142167066196674741e-01,9.193512049995972157e-01,9.241798632242580469e-01,9.302194680062505494e-01,9.349849325184554916e-01,9.399607639582974183e-01,9.418625608126954818e-01,nan,nan,9.473774526280260844e-01
1.240000000000000000e+08,9.141497389964597931e-01,9.192320251215853055e-01,9.232229564093741292e-01,9.299151814232901048e-01,9.348812329348241690e-01,9.397202354013037828e-01,9.417728511209489950e-01,nan,nan,nan
1.240000000000000000e+08,9.106538676722838455e-01,9.188875661576650922e-01,9.196535264005589738e-01,9.293391461619602278e-01,9.346301732481564484e-01,9.389783657743884238e-01,9.417661235440047962e-01,nan,nan,nan
1.570000000000000000e+08,nan,nan,9.240785789550968188e-01,nan,nan,nan,nan,nan,nan,nan
1.570000000000000000e+08,nan,nan,9.236046774929361769e-01,nan,nan,nan,nan,nan,nan,nan
1.570000000000000000e+08,nan,nan,9.227514214585721408e-01,nan,nan,nan,nan,nan,nan,nan
1.930000000000000000e+08,9.136373143751894688e-01,9.190289585949658058e-01,nan,nan,9.345881793363923773e-01,nan,9.417984694754881758e-01,nan,nan,9.478660379598858876e-01
1.930000000000000000e+08,9.133951686461293518e-01,9.179383010138275623e-01,nan,nan,9.343416815262620689e-01,nan,9.412496474494662646e-01,nan,nan,nan
1.930000000000000000e+08,9.100858116544531251e-01,9.167803955626651069e-01,nan,nan,9.330853776619162376e-01,nan,9.410315159507185445e-01,nan,nan,nan
2.340000000000000000e+08,nan,nan,9.239494977786376628e-01,nan,nan,nan,nan,nan,nan,nan
2.340000000000000000e+08,nan,nan,9.223265270595039089e-01,nan,nan,nan,nan,nan,nan,nan
2.340000000000000000e+08,nan,nan,9.217605148432908013e-01,nan,nan,nan,nan,nan,nan,nan
2.790000000000000000e+08,nan,nan,9.236418041482252761e-01,9.307038010175332499e-01,9.341031945579468809e-01,9.401451430374229146e-01,nan,nan,nan,9.483627422012476105e-01
2.790000000000000000e+08,nan,nan,9.220225920537807873e-01,9.305636659187842552e-01,9.338945028097896950e-01,9.398105770057622044e-01,nan,nan,nan,nan
2.790000000000000000e+08,nan,nan,9.219567034961964058e-01,9.298914143000599486e-01,9.338033342671022696e-01,9.389430182210937170e-01,nan,nan,nan,nan
3.270000000000000000e+08,nan,nan,nan,9.306804615417849647e-01,9.347009122686609217e-01,9.399897102166300256e-01,nan,nan,nan,nan
3.270000000000000000e+08,nan,nan,nan,9.302747811763709684e-01,9.346475663245609189e-01,9.397025102467557733e-01,nan,nan,nan,nan
3.270000000000000000e+08,nan,nan,nan,9.302313729416633592e-01,9.342598771292859317e-01,9.389272562719308546e-01,nan,nan,nan,nan
3.800000000000000000e+08,nan,nan,nan,9.302300667754299646e-01,9.350446835903232223e-01,nan,9.426653331312796480e-01,nan,nan,nan
3.800000000000000000e+08,nan,nan,nan,9.296101159490245402e-01,9.343922901186901830e-01,nan,9.425268870711320801e-01,nan,nan,nan
3.800000000000000000e+08,nan,nan,nan,9.294050586850850504e-01,9.335769686993160565e-01,nan,9.423751216093159133e-01,nan,nan,nan
4.960000000000000000e+08,nan,nan,nan,9.303669408926101836e-01,nan,9.400750049327932789e-01,9.422668458679056558e-01,9.446146651287665730e-01,nan,9.483433335578910217e-01
4.960000000000000000e+08,nan,nan,nan,9.302062725503048579e-01,nan,9.393249012860939162e-01,9.421864110277141657e-01,nan,nan,nan
4.960000000000000000e+08,nan,nan,nan,9.294158900965953096e-01,nan,9.391284734614931962e-01,9.416592718141244545e-01,nan,nan,nan


==> csvfiles/MRI_test_SLP_dots_best.txt <==
Ps,t50_,t100_,t250_,t500_,t1000_,t2500_,t5000_,t10000_,t25000_,t50000_
2.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.800000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.800000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.800000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.100000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.100000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.100000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.000000000000000000e+07,9.151835540860908669e-01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.000000000000000000e+07,9.140273616750829166e-01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.000000000000000000e+07,9.122141436232484857e-01,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.500000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.500000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.500000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.240000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.240000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.240000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.570000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.570000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.570000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.930000000000000000e+08,nan,nan,9.247099148156630033e-01,9.307833998434572598e-01,nan,9.405147524814871929e-01,nan,nan,nan,nan
1.930000000000000000e+08,nan,nan,9.244612782498871084e-01,9.298391610919997108e-01,nan,9.400179897327725076e-01,nan,nan,nan,nan
1.930000000000000000e+08,nan,nan,9.236438676538046844e-01,9.298327348824393379e-01,nan,9.389812973472222435e-01,nan,nan,nan,nan
2.340000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.340000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.340000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.790000000000000000e+08,nan,9.196579819530557032e-01,nan,nan,nan,nan,9.428439356549057626e-01,9.446473995145333591e-01,nan,nan
2.790000000000000000e+08,nan,9.193087866223579319e-01,nan,nan,nan,nan,9.417620799392720787e-01,nan,nan,nan
2.790000000000000000e+08,nan,9.190410532006144662e-01,nan,nan,nan,nan,9.416694718156360944e-01,nan,nan,nan
3.270000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.270000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.270000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.800000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.486309068944210887e-01
3.800000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.800000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.960000000000000000e+08,nan,nan,nan,nan,9.353497339852008263e-01,nan,nan,nan,9.468550716599479777e-01,nan
4.960000000000000000e+08,nan,nan,nan,nan,9.342962222800689220e-01,nan,nan,nan,nan,nan
4.960000000000000000e+08,nan,nan,nan,nan,9.342017164223748171e-01,nan,nan,nan,nan,nan


==> csvfiles/MRI_test_SLP_dots_best_bestseed.txt <==
Ps,t50_,t100_,t250_,t500_,t1000_,t2500_,t5000_,t10000_,t25000_,t50000_
2.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.800000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.800000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.800000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.100000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.100000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.100000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.000000000000000000e+07,9.151835540860908669e-01,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.000000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.000000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.500000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.500000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.500000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.240000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.240000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.240000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.570000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.570000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.570000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.930000000000000000e+08,nan,nan,9.247099148156630033e-01,9.307833998434572598e-01,nan,9.405147524814871929e-01,nan,nan,nan,nan
1.930000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.930000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.340000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.340000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.340000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.790000000000000000e+08,nan,9.196579819530557032e-01,nan,nan,nan,nan,9.428439356549057626e-01,9.446473995145333591e-01,nan,nan
2.790000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.790000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.270000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.270000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.270000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.800000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.486309068944210887e-01
3.800000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.800000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.960000000000000000e+08,nan,nan,nan,nan,9.353497339852008263e-01,nan,nan,nan,9.468550716599479777e-01,nan
4.960000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.960000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/MRI_test_SLP_dots_bestseed.txt <==
Ps,t50_,t100_,t250_,t500_,t1000_,t2500_,t5000_,t10000_,t25000_,t50000_
2.000000000000000000e+06,9.105479658325627002e-01,nan,9.205314182648549615e-01,9.275862561892109781e-01,9.320288711255513281e-01,nan,nan,nan,nan,nan
2.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.000000000000000000e+06,9.140029064642146706e-01,9.192655473246506004e-01,9.229250108352349269e-01,9.285317729690845123e-01,9.331661619703534027e-01,nan,nan,nan,nan,nan
8.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.000000000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.800000000000000000e+07,9.139602678707867689e-01,9.183504744921706653e-01,9.235713312679441067e-01,9.295174355671955713e-01,9.343497007818978295e-01,nan,nan,nan,nan,nan
1.800000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.800000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.100000000000000000e+07,9.143599220671470018e-01,nan,9.236341022759921859e-01,9.296271955595039049e-01,9.348649032871355624e-01,nan,9.416725112182924295e-01,nan,nan,9.473941008458820479e-01
3.100000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.100000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.000000000000000000e+07,nan,9.190372926014360733e-01,9.237998268988043549e-01,9.302068633271122211e-01,9.350287925734436234e-01,nan,9.420816097207419526e-01,nan,nan,9.477030875770056095e-01
7.000000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.000000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.500000000000000000e+07,nan,nan,9.236234855197188454e-01,nan,nan,nan,nan,nan,nan,nan
9.500000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.500000000000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.240000000000000000e+08,9.142167066196674741e-01,9.193512049995972157e-01,9.241798632242580469e-01,9.302194680062505494e-01,9.349849325184554916e-01,9.399607639582974183e-01,9.418625608126954818e-01,nan,nan,9.473774526280260844e-01
1.240000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.240000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.570000000000000000e+08,nan,nan,9.240785789550968188e-01,nan,nan,nan,nan,nan,nan,nan
1.570000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.570000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.930000000000000000e+08,9.136373143751894688e-01,9.190289585949658058e-01,nan,nan,9.345881793363923773e-01,nan,9.417984694754881758e-01,nan,nan,9.478660379598858876e-01
1.930000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.930000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.340000000000000000e+08,nan,nan,9.239494977786376628e-01,nan,nan,nan,nan,nan,nan,nan
2.340000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.340000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.790000000000000000e+08,nan,nan,9.236418041482252761e-01,9.307038010175332499e-01,9.341031945579468809e-01,9.401451430374229146e-01,nan,nan,nan,9.483627422012476105e-01
2.790000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.790000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.270000000000000000e+08,nan,nan,nan,9.306804615417849647e-01,9.347009122686609217e-01,9.399897102166300256e-01,nan,nan,nan,nan
3.270000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.270000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.800000000000000000e+08,nan,nan,nan,9.302300667754299646e-01,9.350446835903232223e-01,nan,9.426653331312796480e-01,nan,nan,nan
3.800000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.800000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.960000000000000000e+08,nan,nan,nan,9.303669408926101836e-01,nan,9.400750049327932789e-01,9.422668458679056558e-01,9.446146651287665730e-01,nan,9.483433335578910217e-01
4.960000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.960000000000000000e+08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/MRI_test_SLP_lines.txt <==
Ps,t50_,t100_,t250_,t500_,t1000_,t2500_,t5000_,t10000_,t25000_,t50000_
2.000000000000000000e+06,9.105479658325627002e-01,nan,9.205314182648549615e-01,9.275862561892109781e-01,9.320288711255513281e-01,nan,nan,nan,nan,nan
8.000000000000000000e+06,9.140029064642146706e-01,9.192655473246506004e-01,9.229250108352349269e-01,9.285317729690845123e-01,9.331661619703534027e-01,nan,nan,nan,nan,nan
1.800000000000000000e+07,9.139602678707867689e-01,9.183504744921706653e-01,9.235713312679441067e-01,9.295174355671955713e-01,9.343497007818978295e-01,nan,nan,nan,nan,nan
3.100000000000000000e+07,9.143599220671470018e-01,nan,9.236341022759921859e-01,9.296271955595039049e-01,9.348649032871355624e-01,nan,9.416725112182924295e-01,nan,nan,9.473941008458820479e-01
7.000000000000000000e+07,9.151835540860908669e-01,9.190372926014360733e-01,9.237998268988043549e-01,9.302068633271122211e-01,9.350287925734436234e-01,nan,9.420816097207419526e-01,nan,nan,9.477030875770056095e-01
9.500000000000000000e+07,nan,nan,9.236234855197188454e-01,nan,nan,nan,nan,nan,nan,nan
1.240000000000000000e+08,9.142167066196674741e-01,9.193512049995972157e-01,9.241798632242580469e-01,9.302194680062505494e-01,9.349849325184554916e-01,9.399607639582974183e-01,9.418625608126954818e-01,nan,nan,9.473774526280260844e-01
1.570000000000000000e+08,nan,nan,9.240785789550968188e-01,nan,nan,nan,nan,nan,nan,nan
1.930000000000000000e+08,9.136373143751894688e-01,9.190289585949658058e-01,9.247099148156630033e-01,9.307833998434572598e-01,9.345881793363923773e-01,9.405147524814871929e-01,9.417984694754881758e-01,nan,nan,9.478660379598858876e-01
2.340000000000000000e+08,nan,nan,9.239494977786376628e-01,nan,nan,nan,nan,nan,nan,nan
2.790000000000000000e+08,nan,9.196579819530557032e-01,9.236418041482252761e-01,9.307038010175332499e-01,9.341031945579468809e-01,9.401451430374229146e-01,9.428439356549057626e-01,9.446473995145333591e-01,nan,9.483627422012476105e-01
3.270000000000000000e+08,nan,nan,nan,9.306804615417849647e-01,9.347009122686609217e-01,9.399897102166300256e-01,nan,nan,nan,nan
3.800000000000000000e+08,nan,nan,nan,9.302300667754299646e-01,9.350446835903232223e-01,nan,9.426653331312796480e-01,nan,nan,9.486309068944210887e-01
4.960000000000000000e+08,nan,nan,nan,9.303669408926101836e-01,9.353497339852008263e-01,9.400750049327932789e-01,9.422668458679056558e-01,9.446146651287665730e-01,9.468550716599479777e-01,9.483433335578910217e-01


==> csvfiles/SR_INtest_SLN_alphas_betas.txt <==
30.54973109992518 0.007481481487294106 32.04653340796631 0.0029227323420575324 

==> csvfiles/SR_INtest_SLN_alphas_betas_rounded.txt <==
30.55 0.0075 32.05 0.0029 

==> csvfiles/SR_INtest_SLN_dots.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y,300000x,300000y,600000x,600000y
0.000000000000000000e+00,1.000000000000000000e+02,3.160070922545241601e+01,3.000000000000000000e+02,3.188087134380504040e+01,6.000000000000000000e+02,3.202519818657886930e+01,1.000000000000000000e+03,3.221204357388555195e+01,3.000000000000000000e+03,3.244241338878534719e+01,6.000000000000000000e+03,3.261645198517475563e+01,1.000000000000000000e+04,3.275506544471762282e+01,3.000000000000000000e+04,3.295489413848601856e+01,6.000000000000000000e+04,3.307994631058558355e+01,1.000000000000000000e+05,3.316202227891965748e+01,3.000000000000000000e+05,3.324723725288947662e+01,6.000000000000000000e+05,3.331485529299371962e+01
1.000000000000000000e+00,1.000000000000000000e+02,3.159504954251425701e+01,3.000000000000000000e+02,3.182638588285800196e+01,6.000000000000000000e+02,3.201610395937959908e+01,1.000000000000000000e+03,3.220300428668515025e+01,3.000000000000000000e+03,3.240258070027365278e+01,6.000000000000000000e+03,3.256319087685088220e+01,1.000000000000000000e+04,3.269223276001986278e+01,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,3.306658624131692648e+01,3.000000000000000000e+05,nan,6.000000000000000000e+05,nan
2.000000000000000000e+00,1.000000000000000000e+02,3.159450457572921778e+01,3.000000000000000000e+02,3.180923539829472091e+01,6.000000000000000000e+02,3.198781999515818697e+01,1.000000000000000000e+03,3.213231687583240159e+01,3.000000000000000000e+03,3.238337266697259054e+01,6.000000000000000000e+03,3.255811398700590331e+01,1.000000000000000000e+04,3.264814868420340588e+01,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan,6.000000000000000000e+05,nan


==> csvfiles/SR_INtest_SLN_dots_bestseed.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y,300000x,300000y,600000x,600000y
0.000000000000000000e+00,1.000000000000000000e+02,3.160070922545241601e+01,3.000000000000000000e+02,3.188087134380504040e+01,6.000000000000000000e+02,3.202519818657886930e+01,1.000000000000000000e+03,3.221204357388555195e+01,3.000000000000000000e+03,3.244241338878534719e+01,6.000000000000000000e+03,3.261645198517475563e+01,1.000000000000000000e+04,3.275506544471762282e+01,3.000000000000000000e+04,3.295489413848601856e+01,6.000000000000000000e+04,3.307994631058558355e+01,1.000000000000000000e+05,3.316202227891965748e+01,3.000000000000000000e+05,3.324723725288947662e+01,6.000000000000000000e+05,3.331485529299371962e+01


==> csvfiles/SR_INtest_SLN_line.txt <==
N,PSNR
1.000000000000000000e+02,3.160070922545241601e+01
3.000000000000000000e+02,3.188087134380504040e+01
6.000000000000000000e+02,3.202519818657886930e+01
1.000000000000000000e+03,3.221204357388555195e+01
3.000000000000000000e+03,3.244241338878534719e+01
6.000000000000000000e+03,3.261645198517475563e+01
1.000000000000000000e+04,3.275506544471762282e+01
3.000000000000000000e+04,3.295489413848601856e+01
6.000000000000000000e+04,3.307994631058558355e+01
1.000000000000000000e+05,3.316202227891965748e+01
3.000000000000000000e+05,3.324723725288947662e+01
6.000000000000000000e+05,3.331485529299371962e+01


==> csvfiles/SR_INtest_SLN_line_extended.txt <==
N,PSNR
6.000000000000000000e+05,3.331485529299371962e+01
5.850000000000000000e+05,3.331238306673785132e+01
5.700000000000000000e+05,3.330984681035216255e+01
5.550000000000000000e+05,3.330724311344261679e+01
5.400000000000000000e+05,3.330456828552637916e+01
5.250000000000000000e+05,3.330181832448712242e+01
5.100000000000000000e+05,3.329898888045955374e+01
4.950000000000000000e+05,3.329607521432484418e+01
4.800000000000000000e+05,3.329307214982187446e+01
4.650000000000000000e+05,3.328997401805837342e+01
4.500000000000000000e+05,3.328677459292674712e+01
4.350000000000000000e+05,3.328346701557457266e+01
4.200000000000000000e+05,3.328004370562519654e+01
4.050000000000000000e+05,3.327649625625712559e+01
3.900000000000000000e+05,3.327281530948685884e+01
3.750000000000000000e+05,3.326899040699580468e+01
3.600000000000000000e+05,3.326500981051032113e+01
3.450000000000000000e+05,3.326086028395801719e+01
3.300000000000000000e+05,3.325652682720249942e+01
3.150000000000000000e+05,3.325199234783617186e+01
3.000000000000000000e+05,3.324723725288947662e+01
2.900000000000000000e+05,3.324460437327751094e+01
2.800000000000000000e+05,3.324187931288954445e+01
2.700000000000000000e+05,3.323905537364233709e+01
2.600000000000000000e+05,3.323612509946130444e+01
2.500000000000000000e+05,3.323308015738385279e+01
2.400000000000000000e+05,3.322991119439212326e+01
2.300000000000000000e+05,3.322660766377532582e+01
2.200000000000000000e+05,3.322315761289136304e+01
2.100000000000000000e+05,3.321954742154836282e+01
2.000000000000000000e+05,3.321576147654207034e+01
1.900000000000000000e+05,3.321178176268715987e+01
1.800000000000000000e+05,3.320758734323181471e+01
1.700000000000000000e+05,3.320315369168432085e+01
1.600000000000000000e+05,3.319845182094574909e+01
1.500000000000000000e+05,3.319344713116084478e+01
1.400000000000000000e+05,3.318809785967802384e+01
1.300000000000000000e+05,3.318235295589071399e+01
1.200000000000000000e+05,3.317614910418950558e+01
1.100000000000000000e+05,3.316940644918974357e+01
1.000000000000000000e+05,3.316202227891965748e+01
9.800000000000000000e+04,3.315877238170084240e+01
9.600000000000000000e+04,3.315545580000190284e+01
9.400000000000000000e+04,3.315206973270363733e+01
9.200000000000000000e+04,3.314861119824404057e+01
9.000000000000000000e+04,3.314507701877225543e+01
8.800000000000000000e+04,3.314146380252336854e+01
8.600000000000000000e+04,3.313776792416899042e+01
8.400000000000000000e+04,3.313398550285785404e+01
8.200000000000000000e+04,3.313011237761268291e+01
8.000000000000000000e+04,3.312614407969193309e+01
7.800000000000000000e+04,3.312207580145557273e+01
7.600000000000000000e+04,3.311790236119023234e+01
7.400000000000000000e+04,3.311361816324784968e+01
7.200000000000000000e+04,3.310921715272742460e+01
7.000000000000000000e+04,3.310469276377826731e+01
6.800000000000000000e+04,3.310003786041572482e+01
6.600000000000000000e+04,3.309524466850908908e+01
6.400000000000000000e+04,3.309030469731226987e+01
6.200000000000000000e+04,3.308520864854632038e+01
6.000000000000000000e+04,3.307994631058558355e+01
5.850000000000000000e+04,3.307537033163102080e+01
5.700000000000000000e+04,3.307067614076022011e+01
5.550000000000000000e+04,3.306585744992725040e+01
5.400000000000000000e+04,3.306090745511581730e+01
5.250000000000000000e+04,3.305581877826740111e+01
5.100000000000000000e+04,3.305058340079967394e+01
4.950000000000000000e+04,3.304519258720984709e+01
4.800000000000000000e+04,3.303963679693328004e+01
4.650000000000000000e+04,3.303390558222137230e+01
4.500000000000000000e+04,3.302798746928949924e+01
4.350000000000000000e+04,3.302186981933373033e+01
4.200000000000000000e+04,3.301553866517954816e+01
4.050000000000000000e+04,3.300897851824765183e+01
3.900000000000000000e+04,3.300217213911790992e+01
3.750000000000000000e+04,3.299510026312805877e+01
3.600000000000000000e+04,3.298774126999699519e+01
3.450000000000000000e+04,3.298007078318207164e+01
3.300000000000000000e+04,3.297206118023303389e+01
3.150000000000000000e+04,3.296368098930237522e+01
3.000000000000000000e+04,3.295489413848601856e+01
2.900000000000000000e+04,3.294870952912297923e+01
2.800000000000000000e+04,3.294230909460926426e+01
2.700000000000000000e+04,3.293567717857897748e+01
2.600000000000000000e+04,3.292879635490362489e+01
2.500000000000000000e+04,3.292164715033068489e+01
2.400000000000000000e+04,3.291420771054378491e+01
2.300000000000000000e+04,3.290645339520029466e+01
2.200000000000000000e+04,3.289835628300725290e+01
2.100000000000000000e+04,3.288988456172847208e+01
2.000000000000000000e+04,3.288100176943846265e+01
1.900000000000000000e+04,3.287166584124003776e+01
1.800000000000000000e+04,3.286182789832689366e+01
1.700000000000000000e+04,3.285143069100189450e+01
1.600000000000000000e+04,3.284040656972278072e+01
1.500000000000000000e+04,3.282867480129956306e+01
1.400000000000000000e+04,3.281613795894000418e+01
1.300000000000000000e+04,3.280267697388550374e+01
1.200000000000000000e+04,3.278814420495994142e+01
1.100000000000000000e+04,3.277235348939743886e+01
1.000000000000000000e+04,3.275506544471762282e+01
9.800000000000000000e+03,3.274957223178862620e+01
9.600000000000000000e+03,3.274396669872486143e+01
9.400000000000000000e+03,3.273824413578584824e+01
9.200000000000000000e+03,3.273239953019922410e+01
9.000000000000000000e+03,3.272642753957313033e+01
8.800000000000000000e+03,3.272032246232574693e+01
8.600000000000000000e+03,3.271407820472104788e+01
8.400000000000000000e+03,3.270768824403215547e+01
8.200000000000000000e+03,3.270114558727320286e+01
8.000000000000000000e+03,3.269444272484384584e+01
7.800000000000000000e+03,3.268757157831454663e+01
7.600000000000000000e+03,3.268052344144058452e+01
7.400000000000000000e+03,3.267328891332251573e+01
7.200000000000000000e+03,3.266585782242359670e+01
7.000000000000000000e+03,3.265821913990040315e+01
6.800000000000000000e+03,3.265036088039008177e+01
6.600000000000000000e+03,3.264226998801002821e+01
6.400000000000000000e+03,3.263393220484251600e+01
6.200000000000000000e+03,3.262533191857161086e+01
6.000000000000000000e+03,3.261645198517475563e+01
5.850000000000000000e+03,3.261007867519486325e+01
5.700000000000000000e+03,3.260354110061463473e+01
5.550000000000000000e+03,3.259683053384483742e+01
5.400000000000000000e+03,3.258993753170832974e+01
5.250000000000000000e+03,3.258285185494941061e+01
5.100000000000000000e+03,3.257556237609252037e+01
4.950000000000000000e+03,3.256805697356564622e+01
4.800000000000000000e+03,3.256032240955483559e+01
4.650000000000000000e+03,3.255234418849371991e+01
4.500000000000000000e+03,3.254410639238177794e+01
4.350000000000000000e+03,3.253559148822226632e+01
4.200000000000000000e+03,3.252678010171468514e+01
4.050000000000000000e+03,3.251765074984471937e+01
3.900000000000000000e+03,3.250817952307149028e+01
3.750000000000000000e+03,3.249833970526015037e+01
3.600000000000000000e+03,3.248810131612259511e+01
3.450000000000000000e+03,3.247743055639085696e+01
3.300000000000000000e+03,3.246628912979664250e+01
3.150000000000000000e+03,3.245463340748887759e+01
3.000000000000000000e+03,3.244241338878534719e+01
2.900000000000000000e+03,3.243527994134978343e+01
2.800000000000000000e+03,3.242789779904734360e+01
2.700000000000000000e+03,3.242024892998478691e+01
2.600000000000000000e+03,3.241231326466446916e+01
2.500000000000000000e+03,3.240406837672784945e+01
2.400000000000000000e+03,3.239548909858820736e+01
2.300000000000000000e+03,3.238654705533291178e+01
2.200000000000000000e+03,3.237721009510476478e+01
2.100000000000000000e+03,3.236744158707627861e+01
2.000000000000000000e+03,3.235719954826384281e+01
1.900000000000000000e+03,3.234643554651220398e+01
1.800000000000000000e+03,3.233509330703898854e+01
1.700000000000000000e+03,3.232310692086387149e+01
1.600000000000000000e+03,3.231039851027158250e+01
1.500000000000000000e+03,3.229687514096484335e+01
1.400000000000000000e+03,3.228242466886995743e+01
1.300000000000000000e+03,3.226691004746796665e+01
1.200000000000000000e+03,3.225016135542079354e+01
1.100000000000000000e+03,3.223196435243796287e+01
1.000000000000000000e+03,3.221204357388555195e+01
9.800000000000000000e+02,3.220463333968707076e+01
9.600000000000000000e+02,3.219707206421369960e+01
9.400000000000000000e+02,3.218935342411154465e+01
9.200000000000000000e+02,3.218147068960555401e+01
9.000000000000000000e+02,3.217341668886943040e+01
8.800000000000000000e+02,3.216518376840082283e+01
8.600000000000000000e+02,3.215676374885178035e+01
8.400000000000000000e+02,3.214814787567392074e+01
8.200000000000000000e+02,3.213932676382996334e+01
8.000000000000000000e+02,3.213029033569407744e+01
7.800000000000000000e+02,3.212102775110810171e+01
7.600000000000000000e+02,3.211152732837336288e+01
7.400000000000000000e+02,3.210177645473000752e+01
7.200000000000000000e+02,3.209176148459884814e+01
7.000000000000000000e+02,3.208146762352054537e+01
6.800000000000000000e+02,3.207087879530890007e+01
6.600000000000000000e+02,3.205997748941641845e+01
6.400000000000000000e+02,3.204874458486489175e+01
6.200000000000000000e+02,3.203715914628393335e+01
6.000000000000000000e+02,3.202519818657886930e+01
5.850000000000000000e+02,3.201991504341300043e+01
5.700000000000000000e+02,3.201449556631701654e+01
5.550000000000000000e+02,3.200893250720763206e+01
5.400000000000000000e+02,3.200321802347209399e+01
5.250000000000000000e+02,3.199734361107310932e+01
5.100000000000000000e+02,3.199130002796864858e+01
4.950000000000000000e+02,3.198507720611302929e+01
4.800000000000000000e+02,3.197866414993274020e+01
4.650000000000000000e+02,3.197204881870242588e+01
4.500000000000000000e+02,3.196521798965579819e+01
4.350000000000000000e+02,3.195815709791534331e+01
4.200000000000000000e+02,3.195085004836347053e+01
4.050000000000000000e+02,3.194327899333599774e+01
3.900000000000000000e+02,3.193542406840346715e+01
3.750000000000000000e+02,3.192726307638234218e+01
3.600000000000000000e+02,3.191877110690221642e+01
3.450000000000000000e+02,3.190992007507974648e+01
3.300000000000000000e+02,3.190067815773218385e+01
3.150000000000000000e+02,3.189100909854029098e+01
3.000000000000000000e+02,3.188087134380504040e+01
2.900000000000000000e+02,3.187218892644218826e+01
2.800000000000000000e+02,3.186320429187717096e+01
2.700000000000000000e+02,3.185389554514351218e+01
2.600000000000000000e+02,3.184423831849311881e+01
2.500000000000000000e+02,3.183420538411690615e+01
2.400000000000000000e+02,3.182376618790854295e+01
2.300000000000000000e+02,3.181288628412331931e+01
2.200000000000000000e+02,3.180152664451720312e+01
2.100000000000000000e+02,3.178964280695137390e+01
2.000000000000000000e+02,3.177718381649107471e+01
1.900000000000000000e+02,3.176409089516350903e+01
1.800000000000000000e+02,3.175029575237827473e+01
1.700000000000000000e+02,3.173571841279866490e+01
1.600000000000000000e+02,3.172026438614604160e+01
1.500000000000000000e+02,3.170382092408112129e+01
1.400000000000000000e+02,3.168625198612652483e+01
1.300000000000000000e+02,3.166739134027608671e+01
1.200000000000000000e+02,3.164703290166917427e+01
1.100000000000000000e+02,3.162491686558256276e+01
1.000000000000000000e+02,3.160070922545241601e+01


==> csvfiles/SR_INtest_SLP_dots.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_,t600000_
6.515000000000000000e+03,3.148679527190683203e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.515000000000000000e+03,3.144726810357794022e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.515000000000000000e+03,3.127792402298813457e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.557100000000000000e+04,3.153652259676349701e+01,3.153706837266177843e+01,3.189755643339765356e+01,3.196536755488002512e+01,nan,nan,nan,nan,nan,nan,nan,nan
2.557100000000000000e+04,3.146198112761555876e+01,3.147726846117611288e+01,3.165131660799295332e+01,3.182677265565986602e+01,nan,nan,nan,nan,nan,nan,nan,nan
2.557100000000000000e+04,3.121037586074969994e+01,3.144771369516110227e+01,3.160385889927878367e+01,3.181431752655414513e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.013150000000000000e+05,3.154848421720449636e+01,3.186980126006599789e+01,3.198822258627935966e+01,3.211460073715240071e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.013150000000000000e+05,3.154037444942224511e+01,3.176098485226455637e+01,3.189018012892865883e+01,3.207831440472725859e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.013150000000000000e+05,3.143530196525009757e+01,3.163863521308350713e+01,3.180808062131966096e+01,3.199365179627637801e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.033310000000000000e+05,nan,3.188087134380504040e+01,3.200016937873171941e+01,3.216836042657440942e+01,3.238861490640481833e+01,nan,nan,nan,nan,nan,nan,nan
4.033310000000000000e+05,nan,3.182638588285800196e+01,3.198539399311773934e+01,3.216588217808787675e+01,3.236612815798426368e+01,nan,nan,nan,nan,nan,nan,nan
4.033310000000000000e+05,nan,3.180923539829472091e+01,3.191636790310863248e+01,3.211739792137160521e+01,3.231495142375526797e+01,nan,nan,nan,nan,nan,nan,nan
1.609475000000000000e+06,3.156347321307221065e+01,nan,nan,3.214283745766408629e+01,3.242816528083836403e+01,3.258255828951688216e+01,nan,nan,nan,nan,nan,nan
1.609475000000000000e+06,3.143689422494649222e+01,nan,nan,3.213683111679184634e+01,3.241338037493073898e+01,3.255998509146112951e+01,nan,nan,nan,nan,nan,nan
1.609475000000000000e+06,3.107438241792231537e+01,nan,nan,3.202360657606440952e+01,3.239260653574297066e+01,3.254608747035567973e+01,nan,nan,nan,nan,nan,nan
3.618435000000000000e+06,nan,3.187954920658833302e+01,3.201083229612255110e+01,nan,nan,3.259485475628775930e+01,nan,nan,nan,nan,nan,nan
3.618435000000000000e+06,nan,3.175781847244728695e+01,3.198902498730164723e+01,nan,nan,3.256755737608149559e+01,nan,nan,nan,nan,nan,nan
3.618435000000000000e+06,nan,3.160968924853047213e+01,3.195743139855105142e+01,nan,nan,3.253669249319991508e+01,nan,nan,nan,nan,nan,nan
6.430211000000000000e+06,nan,nan,nan,3.216056833512693913e+01,3.244241338878534719e+01,3.259014768415103447e+01,nan,3.293127327638098478e+01,nan,nan,nan,nan
6.430211000000000000e+06,nan,nan,nan,3.211785129807496730e+01,3.240258070027365278e+01,3.256281141646830690e+01,nan,nan,nan,nan,nan,nan
6.430211000000000000e+06,nan,nan,nan,3.210713049447485190e+01,3.238337266697259054e+01,3.253644326555880895e+01,nan,nan,nan,nan,nan,nan
1.004480300000000000e+07,nan,nan,nan,3.214671704320736012e+01,3.243202426666654503e+01,nan,3.273833739515443852e+01,3.295293073257661831e+01,3.305204260899883195e+01,3.309795378991531578e+01,nan,nan
1.004480300000000000e+07,nan,nan,nan,3.213641076224649851e+01,3.240785191569232637e+01,nan,3.273767175837308230e+01,nan,nan,nan,nan,nan
1.004480300000000000e+07,nan,nan,nan,3.213111462201765534e+01,3.214546325808733940e+01,nan,3.272563408009401087e+01,nan,nan,nan,nan,nan
1.968243500000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.968243500000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.968243500000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.119033100000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.311675189505957206e+01,nan,nan
3.119033100000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.119033100000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/SR_INtest_SLP_dots_best.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_,t600000_
6.515000000000000000e+03,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.515000000000000000e+03,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.515000000000000000e+03,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.557100000000000000e+04,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.557100000000000000e+04,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.557100000000000000e+04,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.013150000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.013150000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.013150000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.033310000000000000e+05,3.160070922545241601e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.033310000000000000e+05,3.159504954251425701e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.033310000000000000e+05,3.159450457572921778e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.609475000000000000e+06,nan,3.188845273897356947e+01,3.202519818657886930e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.609475000000000000e+06,nan,3.184188108799636652e+01,3.201610395937959908e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.609475000000000000e+06,nan,3.179164538847257049e+01,3.198781999515818697e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.618435000000000000e+06,nan,nan,nan,3.221204357388555195e+01,3.244941184253223554e+01,nan,nan,nan,nan,nan,nan,nan
3.618435000000000000e+06,nan,nan,nan,3.220300428668515025e+01,3.236236736136189762e+01,nan,nan,nan,nan,nan,nan,nan
3.618435000000000000e+06,nan,nan,nan,3.213231687583240159e+01,3.231882528644280939e+01,nan,nan,nan,nan,nan,nan,nan
6.430211000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.430211000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.430211000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.004480300000000000e+07,nan,nan,nan,nan,nan,3.261645198517475563e+01,nan,nan,nan,nan,nan,nan
1.004480300000000000e+07,nan,nan,nan,nan,nan,3.256319087685088220e+01,nan,nan,nan,nan,nan,nan
1.004480300000000000e+07,nan,nan,nan,nan,nan,3.255811398700590331e+01,nan,nan,nan,nan,nan,nan
1.968243500000000000e+07,nan,nan,nan,nan,nan,nan,3.275506544471762282e+01,3.295489413848601856e+01,3.307994631058558355e+01,3.316202227891965748e+01,nan,nan
1.968243500000000000e+07,nan,nan,nan,nan,nan,nan,3.269223276001986278e+01,nan,nan,3.306658624131692648e+01,nan,nan
1.968243500000000000e+07,nan,nan,nan,nan,nan,nan,3.264814868420340588e+01,nan,nan,nan,nan,nan
3.119033100000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.324723725288947662e+01,3.331485529299371962e+01
3.119033100000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.119033100000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/SR_INtest_SLP_dots_best_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_,t600000_
6.515000000000000000e+03,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.515000000000000000e+03,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.515000000000000000e+03,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.557100000000000000e+04,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.557100000000000000e+04,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.557100000000000000e+04,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.013150000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.013150000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.013150000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.033310000000000000e+05,3.160070922545241601e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.033310000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.033310000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.609475000000000000e+06,nan,3.188845273897356947e+01,3.202519818657886930e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.609475000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.609475000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.618435000000000000e+06,nan,nan,nan,3.221204357388555195e+01,3.244941184253223554e+01,nan,nan,nan,nan,nan,nan,nan
3.618435000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.618435000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.430211000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.430211000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.430211000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.004480300000000000e+07,nan,nan,nan,nan,nan,3.261645198517475563e+01,nan,nan,nan,nan,nan,nan
1.004480300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.004480300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.968243500000000000e+07,nan,nan,nan,nan,nan,nan,3.275506544471762282e+01,3.295489413848601856e+01,3.307994631058558355e+01,3.316202227891965748e+01,nan,nan
1.968243500000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.968243500000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.119033100000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.324723725288947662e+01,3.331485529299371962e+01
3.119033100000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.119033100000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/SR_INtest_SLP_dots_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_,t600000_
6.515000000000000000e+03,3.148679527190683203e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.515000000000000000e+03,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.515000000000000000e+03,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.557100000000000000e+04,3.153652259676349701e+01,3.153706837266177843e+01,3.189755643339765356e+01,3.196536755488002512e+01,nan,nan,nan,nan,nan,nan,nan,nan
2.557100000000000000e+04,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.557100000000000000e+04,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.013150000000000000e+05,3.154848421720449636e+01,3.186980126006599789e+01,3.198822258627935966e+01,3.211460073715240071e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.013150000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.013150000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.033310000000000000e+05,nan,3.188087134380504040e+01,3.200016937873171941e+01,3.216836042657440942e+01,3.238861490640481833e+01,nan,nan,nan,nan,nan,nan,nan
4.033310000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.033310000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.609475000000000000e+06,3.156347321307221065e+01,nan,nan,3.214283745766408629e+01,3.242816528083836403e+01,3.258255828951688216e+01,nan,nan,nan,nan,nan,nan
1.609475000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.609475000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.618435000000000000e+06,nan,3.187954920658833302e+01,3.201083229612255110e+01,nan,nan,3.259485475628775930e+01,nan,nan,nan,nan,nan,nan
3.618435000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.618435000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.430211000000000000e+06,nan,nan,nan,3.216056833512693913e+01,3.244241338878534719e+01,3.259014768415103447e+01,nan,3.293127327638098478e+01,nan,nan,nan,nan
6.430211000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.430211000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.004480300000000000e+07,nan,nan,nan,3.214671704320736012e+01,3.243202426666654503e+01,nan,3.273833739515443852e+01,3.295293073257661831e+01,3.305204260899883195e+01,3.309795378991531578e+01,nan,nan
1.004480300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.004480300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.968243500000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.968243500000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.968243500000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.119033100000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.311675189505957206e+01,nan,nan
3.119033100000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.119033100000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/SR_INtest_SLP_lines.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_,t600000_
6.515000000000000000e+03,3.148679527190683203e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.557100000000000000e+04,3.153652259676349701e+01,3.176685459137224044e+01,3.189755643339765356e+01,3.196536755488002512e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.013150000000000000e+05,3.154848421720449636e+01,3.186980126006599789e+01,3.198822258627935966e+01,3.211460073715240071e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.033310000000000000e+05,3.160070922545241601e+01,3.188087134380504040e+01,3.200016937873171941e+01,3.216836042657440942e+01,3.238861490640481833e+01,nan,nan,nan,nan,nan,nan,nan
1.609475000000000000e+06,3.156347321307221065e+01,3.188845273897356947e+01,3.202519818657886930e+01,3.214283745766408629e+01,3.242816528083836403e+01,3.258255828951688216e+01,nan,nan,nan,nan,nan,nan
3.618435000000000000e+06,nan,3.187954920658833302e+01,3.201083229612255110e+01,3.221204357388555195e+01,3.244941184253223554e+01,3.259485475628775930e+01,nan,nan,nan,nan,nan,nan
6.430211000000000000e+06,nan,nan,nan,3.216056833512693913e+01,3.244241338878534719e+01,3.259014768415103447e+01,nan,3.293127327638098478e+01,nan,nan,nan,nan
1.004480300000000000e+07,nan,nan,nan,3.214671704320736012e+01,3.243202426666654503e+01,3.261645198517475563e+01,3.273833739515443852e+01,3.295293073257661831e+01,3.305204260899883195e+01,3.309795378991531578e+01,nan,nan
1.968243500000000000e+07,nan,nan,nan,nan,nan,nan,3.275506544471762282e+01,3.295489413848601856e+01,3.307994631058558355e+01,3.316202227891965748e+01,nan,nan
3.119033100000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.311675189505957206e+01,3.324723725288947662e+01,3.331485529299371962e+01


==> csvfiles/T_Den_INtest_SLN_alphas_betas.txt <==
31.38414436748285 0.004991558578440358 32.183358387555764 0.0017275534480765131 

==> csvfiles/T_Den_INtest_SLN_alphas_betas_rounded.txt <==
31.38 0.005 32.18 0.0017 

==> csvfiles/T_Den_INtest_SLN_line_extended.txt <==
N,PSNR
1.000000000000000000e+05,3.282986740847894680e+01
9.820000000000000000e+04,3.282883724867865283e+01
9.640000000000000000e+04,3.282778806360190771e+01
9.460000000000000000e+04,3.282671913663410379e+01
9.280000000000000000e+04,3.282562970988114870e+01
9.100000000000000000e+04,3.282451898093628984e+01
8.920000000000000000e+04,3.282338609932413931e+01
8.740000000000000000e+04,3.282223016258219417e+01
8.560000000000000000e+04,3.282105021193483907e+01
8.380000000000000000e+04,3.281984522750762778e+01
8.200000000000000000e+04,3.281861412302220060e+01
8.020000000000000000e+04,3.281735573990246024e+01
7.840000000000000000e+04,3.281606884071191388e+01
7.660000000000000000e+04,3.281475210182911439e+01
7.480000000000000000e+04,3.281340410525220364e+01
7.300000000000000000e+04,3.281202332940554101e+01
7.120000000000000000e+04,3.281060813879879134e+01
6.940000000000000000e+04,3.280915677236230010e+01
6.760000000000000000e+04,3.280766733024984205e+01
6.580000000000000000e+04,3.280613775886077832e+01
6.400000000000000000e+04,3.280456583378510516e+01
6.220000000000000000e+04,3.280294914031597386e+01
6.040000000000000000e+04,3.280128505110096881e+01
5.860000000000000000e+04,3.279957070041268707e+01
5.680000000000000000e+04,3.279780295440578897e+01
5.500000000000000000e+04,3.279597837658484849e+01
5.320000000000000000e+04,3.279409318752663438e+01
5.140000000000000000e+04,3.279214321767015861e+01
4.960000000000000000e+04,3.279012385169115618e+01
4.780000000000000000e+04,3.278802996259425129e+01
4.600000000000000000e+04,3.278585583315371110e+01
4.420000000000000000e+04,3.278359506167184634e+01
4.240000000000000000e+04,3.278124044814097005e+01
4.060000000000000000e+04,3.277878385570616615e+01
3.880000000000000000e+04,3.277621604070441919e+01
3.700000000000000000e+04,3.277352644231828549e+01
3.520000000000000000e+04,3.277070291975072536e+01
3.340000000000000000e+04,3.276773142037928466e+01
3.160000000000000000e+04,3.276459555592593631e+01
2.980000000000000000e+04,3.276127605423814515e+01
2.800000000000000000e+04,3.275775004012309921e+01
2.620000000000000000e+04,3.275399007698380416e+01
2.440000000000000000e+04,3.274996286693207281e+01
2.260000000000000000e+04,3.274562745203426317e+01
2.080000000000000000e+04,3.274093266768055344e+01
1.900000000000000000e+04,3.273581344078495903e+01
1.720000000000000000e+04,3.273018524065623325e+01
1.540000000000000000e+04,3.272393545226393741e+01
1.360000000000000000e+04,3.271690936493436652e+01
1.180000000000000000e+04,3.270888615994346083e+01
1.000000000000000000e+04,3.269953488029999988e+01
9.820000000000000000e+03,3.269779841684722044e+01
9.640000000000000000e+03,3.269602992268431763e+01
9.460000000000000000e+03,3.269422819206385356e+01
9.280000000000000000e+03,3.269239194981163621e+01
9.100000000000000000e+03,3.269051984589069093e+01
8.920000000000000000e+03,3.268861044942244831e+01
8.740000000000000000e+03,3.268666224209889037e+01
8.560000000000000000e+03,3.268467361090934986e+01
8.380000000000000000e+03,3.268264284009502063e+01
8.200000000000000000e+03,3.268056810223017550e+01
8.020000000000000000e+03,3.267844744831405990e+01
7.840000000000000000e+03,3.267627879673872826e+01
7.660000000000000000e+03,3.267405992097621947e+01
7.480000000000000000e+03,3.267178843580226300e+01
7.300000000000000000e+03,3.266946178184290517e+01
7.120000000000000000e+03,3.266707720819269412e+01
6.940000000000000000e+03,3.266463175280835429e+01
6.760000000000000000e+03,3.266212222032717705e+01
6.580000000000000000e+03,3.265954515689322335e+01
6.400000000000000000e+03,3.265689682149353956e+01
6.220000000000000000e+03,3.265417315320694058e+01
6.040000000000000000e+03,3.265136973364548112e+01
5.860000000000000000e+03,3.264848174371584832e+01
5.680000000000000000e+03,3.264550391363770387e+01
5.500000000000000000e+03,3.264243046491605327e+01
5.320000000000000000e+03,3.263925504266137523e+01
5.140000000000000000e+03,3.263597063626419725e+01
4.960000000000000000e+03,3.263256948593304685e+01
4.780000000000000000e+03,3.262904297196050152e+01
4.600000000000000000e+03,3.262538148273875294e+01
4.420000000000000000e+03,3.262157425643466269e+01
4.240000000000000000e+03,3.261760918975195267e+01
4.060000000000000000e+03,3.261347260521149849e+01
3.880000000000000000e+03,3.260914896565942200e+01
3.700000000000000000e+03,3.260462052095569874e+01
3.520000000000000000e+03,3.259986686653937937e+01
3.340000000000000000e+03,3.259486438609990699e+01
3.160000000000000000e+03,3.258958553980406947e+01
2.980000000000000000e+03,3.258399794368389735e+01
2.800000000000000000e+03,3.257806316203591024e+01
2.620000000000000000e+03,3.257173509827787683e+01
2.440000000000000000e+03,3.256495781253070732e+01
2.260000000000000000e+03,3.255766250187430444e+01
2.080000000000000000e+03,3.254976322542978551e+01
1.900000000000000000e+03,3.254115069087202983e+01
1.720000000000000000e+03,3.253168294110700032e+01
1.540000000000000000e+03,3.252117087723677002e+01
1.360000000000000000e+03,3.250935474814005488e+01
1.180000000000000000e+03,3.249586386391403892e+01
1.000000000000000000e+03,3.248014273569999943e+01
9.860000000000000000e+02,3.247803876366425158e+01
9.720000000000000000e+02,3.247590484239220388e+01
9.580000000000000000e+02,3.247374010487061469e+01
9.440000000000000000e+02,3.247154364585264119e+01
9.300000000000000000e+02,3.246931451957533454e+01
9.160000000000000000e+02,3.246705173730411076e+01
9.020000000000000000e+02,3.246475426468832381e+01
8.880000000000000000e+02,3.246242101891017739e+01
8.740000000000000000e+02,3.246005086560727904e+01
8.600000000000000000e+02,3.245764261554694485e+01
8.460000000000000000e+02,3.245519502102782639e+01
8.320000000000000000e+02,3.245270677198151077e+01
8.180000000000000000e+02,3.245017649174369723e+01
8.040000000000000000e+02,3.244760273246058802e+01
7.900000000000000000e+02,3.244498397009223822e+01
7.760000000000000000e+02,3.244231859896943604e+01
7.620000000000000000e+02,3.243960492585568289e+01
7.480000000000000000e+02,3.243684116345892932e+01
7.340000000000000000e+02,3.243402542333087268e+01
7.200000000000000000e+02,3.243115570808323156e+01
7.060000000000000000e+02,3.242822990284025764e+01
6.920000000000000000e+02,3.242524576583603135e+01
6.780000000000000000e+02,3.242220091805167215e+01
6.640000000000000000e+02,3.241909283177218271e+01
6.500000000000000000e+02,3.241591881792509611e+01
6.360000000000000000e+02,3.241267601204177140e+01
6.220000000000000000e+02,3.240936135865744205e+01
6.080000000000000000e+02,3.240597159393697524e+01
5.940000000000000000e+02,3.240250322627849044e+01
5.800000000000000000e+02,3.239895251460551151e+01
5.660000000000000000e+02,3.239531544400912821e+01
5.520000000000000000e+02,3.239158769834193663e+01
5.380000000000000000e+02,3.238776462929440925e+01
5.240000000000000000e+02,3.238384122139723331e+01
5.100000000000000000e+02,3.237981205228824422e+01
4.960000000000000000e+02,3.237567124745314118e+01
4.820000000000000000e+02,3.237141242849149592e+01
4.680000000000000000e+02,3.236702865376300053e+01
4.540000000000000000e+02,3.236251235002637827e+01
4.400000000000000000e+02,3.235785523337862912e+01
4.260000000000000000e+02,3.235304821741961234e+01
4.120000000000000000e+02,3.234808130608149668e+01
3.980000000000000000e+02,3.234294346794313668e+01
3.840000000000000000e+02,3.233762248805241768e+01
3.700000000000000000e+02,3.233210479224565148e+01
3.560000000000000000e+02,3.232637523760018894e+01
3.420000000000000000e+02,3.232041686086898125e+01
3.280000000000000000e+02,3.231421057436072886e+01
3.140000000000000000e+02,3.230773479551138649e+01
3.000000000000000000e+02,3.230096499199999727e+01
2.960000000000000000e+02,3.229860640714331055e+01
2.920000000000000000e+02,3.229621590746560855e+01
2.880000000000000000e+02,3.229379261494435838e+01
2.840000000000000000e+02,3.229133561478275993e+01
2.800000000000000000e+02,3.228884395332602963e+01
2.760000000000000000e+02,3.228631663582787326e+01
2.720000000000000000e+02,3.228375262405417345e+01
2.680000000000000000e+02,3.228115083370928318e+01
2.640000000000000000e+02,3.227851013166906569e+01
2.600000000000000000e+02,3.227582933300284651e+01
2.560000000000000000e+02,3.227310719776485115e+01
2.520000000000000000e+02,3.227034242753317272e+01
2.480000000000000000e+02,3.226753366167216797e+01
2.440000000000000000e+02,3.226467947329128805e+01
2.400000000000000000e+02,3.226177836487023853e+01
2.360000000000000000e+02,3.225882876351695216e+01
2.320000000000000000e+02,3.225582901582050255e+01
2.280000000000000000e+02,3.225277738225708646e+01
2.240000000000000000e+02,3.224967203110131919e+01
2.200000000000000000e+02,3.224651103178951672e+01
2.160000000000000000e+02,3.224329234767483854e+01
2.120000000000000000e+02,3.224001382810583749e+01
2.080000000000000000e+02,3.223667319975143641e+01
2.040000000000000000e+02,3.223326805708438059e+01
2.000000000000000000e+02,3.222979585192345553e+01
1.960000000000000000e+02,3.222625388192027174e+01
1.920000000000000000e+02,3.222263927786030990e+01
1.880000000000000000e+02,3.221894898962843001e+01
1.840000000000000000e+02,3.221517977066672245e+01
1.800000000000000000e+02,3.221132816072599780e+01
1.760000000000000000e+02,3.220739046668097671e+01
1.720000000000000000e+02,3.220336274114234243e+01
1.680000000000000000e+02,3.219924075855480083e+01
1.640000000000000000e+02,3.219501998841786161e+01
1.600000000000000000e+02,3.219069556520352648e+01
1.560000000000000000e+02,3.218626225446920586e+01
1.520000000000000000e+02,3.218171441457349857e+01
1.480000000000000000e+02,3.217704595329158934e+01
1.440000000000000000e+02,3.217225027849242025e+01
1.400000000000000000e+02,3.216732024187433581e+01
1.360000000000000000e+02,3.216224807455296997e+01
1.320000000000000000e+02,3.215702531304249590e+01
1.280000000000000000e+02,3.215164271385765460e+01
1.240000000000000000e+02,3.214609015457023844e+01
1.200000000000000000e+02,3.214035651865616927e+01
1.160000000000000000e+02,3.213442956083785162e+01
1.120000000000000000e+02,3.212829574881681083e+01
1.080000000000000000e+02,3.212194007624711389e+01
1.040000000000000000e+02,3.211534584043959484e+01
1.000000000000000000e+02,3.210849437649999771e+01


==> csvfiles/fixed_noiseDen_INtest_SLN_alphas_betas.txt <==
29.4907054342245 0.011189877964325134 30.47031044492746 0.005585781561562753 31.144681493074206 0.003172777318504849 

==> csvfiles/fixed_noiseDen_INtest_SLN_alphas_betas_rounded.txt <==
29.49 0.0112 30.47 0.0056 31.14 0.0032 

==> csvfiles/fixed_noiseDen_INtest_SLN_dots.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y
0.000000000000000000e+00,1.000000000000000000e+02,3.105023684040416043e+01,3.000000000000000000e+02,3.143430377482963323e+01,6.000000000000000000e+02,3.158682887321646504e+01,1.000000000000000000e+03,3.168565827037184590e+01,3.000000000000000000e+03,3.188319652594520903e+01,6.000000000000000000e+03,3.197764821366999399e+01,1.000000000000000000e+04,3.206726588186702998e+01,3.000000000000000000e+04,3.217422347050736420e+01,6.000000000000000000e+04,3.226956345202294330e+01,1.000000000000000000e+05,3.229181033610179696e+01
1.000000000000000000e+00,1.000000000000000000e+02,3.095442005146156106e+01,3.000000000000000000e+02,3.141969134791246177e+01,6.000000000000000000e+02,3.157698270043144007e+01,1.000000000000000000e+03,3.165157310308031313e+01,3.000000000000000000e+03,nan,6.000000000000000000e+03,3.197557097572773799e+01,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan
2.000000000000000000e+00,1.000000000000000000e+02,3.094880345403703004e+01,3.000000000000000000e+02,3.139108392186213692e+01,6.000000000000000000e+02,3.147840157782982828e+01,1.000000000000000000e+03,3.164436703601875678e+01,3.000000000000000000e+03,nan,6.000000000000000000e+03,3.193534775442314100e+01,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan


==> csvfiles/fixed_noiseDen_INtest_SLN_line.txt <==
N,PSNR
1.000000000000000000e+02,3.105023684040416043e+01
3.000000000000000000e+02,3.143430377482963323e+01
6.000000000000000000e+02,3.158682887321646504e+01
1.000000000000000000e+03,3.168565827037184590e+01
3.000000000000000000e+03,3.188319652594520903e+01
6.000000000000000000e+03,3.197764821366999399e+01
1.000000000000000000e+04,3.206726588186702998e+01
3.000000000000000000e+04,3.217422347050736420e+01
6.000000000000000000e+04,3.226956345202294330e+01
1.000000000000000000e+05,3.229181033610179696e+01


==> csvfiles/fixed_noiseDen_INtest_SLN_line_extended.txt <==
N,PSNR
1.000000000000000000e+05,3.229181033610179696e+01
9.800000000000000000e+04,3.229093020004298609e+01
9.600000000000000000e+04,3.229003194031180612e+01
9.400000000000000000e+04,3.228911479424900222e+01
9.200000000000000000e+04,3.228817795000696123e+01
9.000000000000000000e+04,3.228722054222619420e+01
8.800000000000000000e+04,3.228624164722594969e+01
8.600000000000000000e+04,3.228524027764215276e+01
8.400000000000000000e+04,3.228421537643443884e+01
8.200000000000000000e+04,3.228316581017118381e+01
8.000000000000000000e+04,3.228209036148559363e+01
7.800000000000000000e+04,3.228098772057666110e+01
7.600000000000000000e+04,3.227985647560659288e+01
7.400000000000000000e+04,3.227869510181759694e+01
7.200000000000000000e+04,3.227750194915780213e+01
7.000000000000000000e+04,3.227627522816427330e+01
6.800000000000000000e+04,3.227501299379978406e+01
6.600000000000000000e+04,3.227371312687689198e+01
6.400000000000000000e+04,3.227237331262379172e+01
6.200000000000000000e+04,3.227099101584720842e+01
6.000000000000000000e+04,3.226956345202294330e+01
5.850000000000000000e+04,3.226607610965684358e+01
5.700000000000000000e+04,3.226249856859775633e+01
5.550000000000000000e+04,3.225882602795548593e+01
5.400000000000000000e+04,3.225505329273555333e+01
5.250000000000000000e+04,3.225117472946916308e+01
5.100000000000000000e+04,3.224718421541613367e+01
4.950000000000000000e+04,3.224307508018992507e+01
4.800000000000000000e+04,3.223884003840623080e+01
4.650000000000000000e+04,3.223447111164566792e+01
4.500000000000000000e+04,3.222995953762894317e+01
4.350000000000000000e+04,3.222529566400393009e+01
4.200000000000000000e+04,3.222046882350574748e+01
4.050000000000000000e+04,3.221546718642584750e+01
3.900000000000000000e+04,3.221027758525291773e+01
3.750000000000000000e+04,3.220488530493761203e+01
3.600000000000000000e+04,3.219927383036188218e+01
3.450000000000000000e+04,3.219342454008486953e+01
3.300000000000000000e+04,3.218731633203582021e+01
3.150000000000000000e+04,3.218092516215693877e+01
3.000000000000000000e+04,3.217422347050736420e+01
2.900000000000000000e+04,3.217091758899140075e+01
2.800000000000000000e+04,3.216749604599612411e+01
2.700000000000000000e+04,3.216395044030100081e+01
2.600000000000000000e+04,3.216027142019058971e+01
2.500000000000000000e+04,3.215644853439015804e+01
2.400000000000000000e+04,3.215247005257710100e+01
2.300000000000000000e+04,3.214832274769758413e+01
2.200000000000000000e+04,3.214399162989827374e+01
2.100000000000000000e+04,3.213945961856334321e+01
2.000000000000000000e+04,3.213470713432924697e+01
1.900000000000000000e+04,3.212971158643666314e+01
1.800000000000000000e+04,3.212444672144418689e+01
1.700000000000000000e+04,3.211888178572083774e+01
1.600000000000000000e+04,3.211298043391641244e+01
1.500000000000000000e+04,3.210669928493503988e+01
1.400000000000000000e+04,3.209998597929948261e+01
1.300000000000000000e+04,3.209277651584818614e+01
1.200000000000000000e+04,3.208499152099953022e+01
1.100000000000000000e+04,3.207653089202399599e+01
1.000000000000000000e+04,3.206726588186702998e+01
9.800000000000000000e+03,3.206371681592958822e+01
9.600000000000000000e+03,3.206009497326949997e+01
9.400000000000000000e+03,3.205639729784093106e+01
9.200000000000000000e+03,3.205262053677594736e+01
9.000000000000000000e+03,3.204876122310282227e+01
8.800000000000000000e+03,3.204481565652440622e+01
8.600000000000000000e+03,3.204077988198915961e+01
8.400000000000000000e+03,3.203664966574330464e+01
8.200000000000000000e+03,3.203242046850030533e+01
8.000000000000000000e+03,3.202808741530085967e+01
7.800000000000000000e+03,3.202364526156089397e+01
7.600000000000000000e+03,3.201908835471407144e+01
7.400000000000000000e+03,3.201441059074412721e+01
7.200000000000000000e+03,3.200960536476765128e+01
7.000000000000000000e+03,3.200466551466227827e+01
6.800000000000000000e+03,3.199958325653135915e+01
6.600000000000000000e+03,3.199435011054393740e+01
6.400000000000000000e+03,3.198895681537377200e+01
6.200000000000000000e+03,3.198339322906706172e+01
6.000000000000000000e+03,3.197764821366999399e+01
5.850000000000000000e+03,3.197419336462964168e+01
5.700000000000000000e+03,3.197064915721672307e+01
5.550000000000000000e+03,3.196701083526482279e+01
5.400000000000000000e+03,3.196327325217447424e+01
5.250000000000000000e+03,3.195943082695640669e+01
5.100000000000000000e+03,3.195547749390766512e+01
4.950000000000000000e+03,3.195140664478036996e+01
4.800000000000000000e+03,3.194721106205772543e+01
4.650000000000000000e+03,3.194288284164358060e+01
4.500000000000000000e+03,3.193841330288361746e+01
4.350000000000000000e+03,3.193379288334183741e+01
4.200000000000000000e+03,3.192901101512340745e+01
4.050000000000000000e+03,3.192405597871803025e+01
3.900000000000000000e+03,3.191891472927423834e+01
3.750000000000000000e+03,3.191357268881772669e+01
3.600000000000000000e+03,3.190801349607295379e+01
3.450000000000000000e+03,3.190221870306159246e+01
3.300000000000000000e+03,3.189616740428202846e+01
3.150000000000000000e+03,3.188983577964940963e+01
3.000000000000000000e+03,3.188319652594520903e+01
2.900000000000000000e+03,3.187708241161736922e+01
2.800000000000000000e+03,3.187075495859791019e+01
2.700000000000000000e+03,3.186419869186497067e+01
2.600000000000000000e+03,3.185739638720733780e+01
2.500000000000000000e+03,3.185032879709629583e+01
2.400000000000000000e+03,3.184297432064001043e+01
2.300000000000000000e+03,3.183530860334549217e+01
2.200000000000000000e+03,3.182730404797078450e+01
2.100000000000000000e+03,3.181892921165430366e+01
2.000000000000000000e+03,3.181014805603188123e+01
1.900000000000000000e+03,3.180091900509509983e+01
1.800000000000000000e+03,3.179119374841267742e+01
1.700000000000000000e+03,3.178091570236318830e+01
1.600000000000000000e+03,3.177001800492934436e+01
1.500000000000000000e+03,3.175842086332709258e+01
1.400000000000000000e+03,3.174602798635526213e+01
1.300000000000000000e+03,3.173272169405770526e+01
1.200000000000000000e+03,3.171835606859755075e+01
1.100000000000000000e+03,3.170274712192034272e+01
1.000000000000000000e+03,3.168565827037184590e+01
9.800000000000000000e+02,3.168174378753678511e+01
9.600000000000000000e+02,3.167774908671384182e+01
9.400000000000000000e+02,3.167367080048105166e+01
9.200000000000000000e+02,3.166950534458801769e+01
9.000000000000000000e+02,3.166524889892077610e+01
8.800000000000000000e+02,3.166089738633015926e+01
8.600000000000000000e+02,3.165644644902918614e+01
8.400000000000000000e+02,3.165189142221650798e+01
8.200000000000000000e+02,3.164722730452523436e+01
8.000000000000000000e+02,3.164244872482714044e+01
7.800000000000000000e+02,3.163754990483903029e+01
7.600000000000000000e+02,3.163252461687764594e+01
7.400000000000000000e+02,3.162736613598725199e+01
7.200000000000000000e+02,3.162206718551569651e+01
7.000000000000000000e+02,3.161661987503225291e+01
6.800000000000000000e+02,3.161101562925633601e+01
6.600000000000000000e+02,3.160524510638803264e+01
6.400000000000000000e+02,3.159929810388517168e+01
6.200000000000000000e+02,3.159316344929698417e+01
6.000000000000000000e+02,3.158682887321646504e+01
5.850000000000000000e+02,3.158124475980634926e+01
5.700000000000000000e+02,3.157551661437656065e+01
5.550000000000000000e+02,3.156963678142162522e+01
5.400000000000000000e+02,3.156359697758939120e+01
5.250000000000000000e+02,3.155738822104591890e+01
5.100000000000000000e+02,3.155100075061471188e+01
4.950000000000000000e+02,3.154442393286025492e+01
4.800000000000000000e+02,3.153764615489187761e+01
4.650000000000000000e+02,3.153065470016998617e+01
4.500000000000000000e+02,3.152343560397330791e+01
4.350000000000000000e+02,3.151597348439301527e+01
4.200000000000000000e+02,3.150825134370488456e+01
4.050000000000000000e+02,3.150025033366023663e+01
3.900000000000000000e+02,3.149194947653079879e+01
3.750000000000000000e+02,3.148332533150174584e+01
3.600000000000000000e+02,3.147435159303454810e+01
3.450000000000000000e+02,3.146499860383660874e+01
3.300000000000000000e+02,3.145523275967274657e+01
3.150000000000000000e+02,3.144501577584114926e+01
3.000000000000000000e+02,3.143430377482963323e+01
2.900000000000000000e+02,3.142238130041314648e+01
2.800000000000000000e+02,3.141004517194966184e+01
2.700000000000000000e+02,3.139726547029108872e+01
2.600000000000000000e+02,3.138400890103098462e+01
2.500000000000000000e+02,3.137023826633190993e+01
2.400000000000000000e+02,3.135591182914581054e+01
2.300000000000000000e+02,3.134098254238514158e+01
2.200000000000000000e+02,3.132539710707044023e+01
2.100000000000000000e+02,3.130909481177470610e+01
2.000000000000000000e+02,3.129200608941211925e+01
1.900000000000000000e+02,3.127405070446964430e+01
1.800000000000000000e+02,3.125513545090636924e+01
1.700000000000000000e+02,3.123515119303840848e+01
1.600000000000000000e+02,3.121396901058032469e+01
1.500000000000000000e+02,3.119143510111745954e+01
1.400000000000000000e+02,3.116736392579274195e+01
1.300000000000000000e+02,3.114152881710218068e+01
1.200000000000000000e+02,3.111364882966820389e+01
1.100000000000000000e+02,3.108336987136645746e+01
1.000000000000000000e+02,3.105023684040416043e+01


==> csvfiles/fixed_noiseDen_INtest_SLP_dots.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
1.167070000000000000e+05,3.062316998297999859e+01,3.091833025891578046e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,3.065607969470335448e+01,3.094065612400663667e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,3.063450374583593216e+01,3.093667703121141344e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.093054235708726551e+01,3.125732777927913730e+01,3.138924793440811456e+01,3.146450632494609323e+01,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.092470008599989129e+01,3.122099670609215494e+01,3.136954583627722215e+01,3.149075332232918356e+01,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.092871142431021525e+01,3.097117090107053272e+01,3.131735330434735687e+01,3.147695041027595408e+01,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.097161514639191182e+01,3.135319118977794162e+01,3.153275204069598203e+01,3.162477409234930192e+01,3.180351077333340015e+01,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.102383056954152707e+01,3.136829203629975282e+01,3.154609111006884703e+01,3.161817829025271465e+01,3.181720631786635423e+01,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.097640742737553765e+01,3.136631102697245765e+01,3.149646564440356755e+01,3.163213311459771049e+01,3.179279293736339085e+01,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,3.141509231224269882e+01,nan,3.167137637257486915e+01,3.184726717730115197e+01,nan,3.203812455604217746e+01,3.214909591814195977e+01,nan,nan
7.442179000000000000e+06,nan,3.141300884264288484e+01,nan,3.166170643879896218e+01,3.184916019582703939e+01,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,3.121149567220372845e+01,nan,3.160227715998527742e+01,3.186459069175982250e+01,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.077402957810323159e+01,3.136293516135631521e+01,3.157722829556698940e+01,3.167601679214893551e+01,3.182984366286629552e+01,3.197579899692411232e+01,nan,3.214888948621820219e+01,nan,nan
1.674201900000000000e+07,3.104286134803109931e+01,3.139514726632617325e+01,3.150322689549051702e+01,3.165339090954028478e+01,3.185454807536677890e+01,3.194163243672766228e+01,nan,nan,nan,nan
1.674201900000000000e+07,3.102939672957737116e+01,3.141998339794352901e+01,3.150327776962501858e+01,3.167680693024089678e+01,3.180697326249547174e+01,3.195859512331174557e+01,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,3.143629326164065318e+01,nan,nan,3.192843079603434830e+01,3.203639239164682806e+01,3.216002739665422183e+01,nan,nan
2.976102700000000000e+07,nan,nan,3.151399823674620393e+01,nan,nan,3.192995838881100568e+01,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,3.152975841393514855e+01,nan,nan,3.190996678906240547e+01,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.167048865015157588e+01,3.180238524677071865e+01,3.191064761419196216e+01,3.201458759757339578e+01,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.167482431839630053e+01,nan,3.189530229603729339e+01,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.163585010293151001e+01,nan,3.191728135983001380e+01,nan,nan,nan,nan


==> csvfiles/fixed_noiseDen_INtest_SLP_dots_best.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.105023684040416043e+01,nan,3.147840157782982828e+01,nan,nan,3.193534775442314100e+01,nan,nan,nan,nan
7.442179000000000000e+06,3.094880345403703004e+01,nan,3.158682887321646504e+01,nan,nan,3.197557097572773799e+01,nan,nan,nan,nan
7.442179000000000000e+06,3.095442005146156106e+01,nan,3.157698270043144007e+01,nan,nan,3.197764821366999399e+01,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,3.206726588186702998e+01,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,3.141969134791246177e+01,nan,3.168565827037184590e+01,3.188319652594520903e+01,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,3.143430377482963323e+01,nan,3.165157310308031313e+01,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,3.139108392186213692e+01,nan,3.164436703601875678e+01,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,3.217422347050736420e+01,3.226956345202294330e+01,3.229181033610179696e+01
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> csvfiles/fixed_noiseDen_INtest_SLP_lines.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_
1.167070000000000000e+05,3.065607969470335448e+01,3.094065612400663667e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.093054235708726551e+01,3.125732777927913730e+01,3.138924793440811456e+01,3.149075332232918356e+01,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.102383056954152707e+01,3.136829203629975282e+01,3.154609111006884703e+01,3.163213311459771049e+01,3.181720631786635423e+01,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.105023684040416043e+01,3.141509231224269882e+01,3.158682887321646504e+01,3.167137637257486915e+01,3.186459069175982250e+01,3.197764821366999399e+01,3.203812455604217746e+01,3.214909591814195977e+01,nan,nan
1.674201900000000000e+07,3.104286134803109931e+01,3.141998339794352901e+01,3.157722829556698940e+01,3.167680693024089678e+01,3.185454807536677890e+01,3.197579899692411232e+01,3.206726588186702998e+01,3.214888948621820219e+01,nan,nan
2.976102700000000000e+07,nan,3.143430377482963323e+01,3.152975841393514855e+01,3.168565827037184590e+01,3.188319652594520903e+01,3.192995838881100568e+01,3.203639239164682806e+01,3.216002739665422183e+01,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.167482431839630053e+01,3.180238524677071865e+01,3.191728135983001380e+01,3.201458759757339578e+01,3.217422347050736420e+01,3.226956345202294330e+01,3.229181033610179696e+01

